Data-driven parameterization of the generalized Langevin equation

We present a data-driven approach to determine the memory kernel and random noise in generalized Langevin equations. To facilitate practical implementations, we parameterize the kernel function in the Laplace domain by a rational function, with coefficients directly linked to the equilibrium statistics of the coarse-grain variables. We show that such an approximation can be constructed to arbitrarily high order and the resulting generalized Langevin dynamics can be embedded in an extended stochastic model without explicit memory. We demonstrate how to introduce the stochastic noise so that the second fluctuation-dissipation theorem is exactly satisfied. Results from several numerical tests are presented to demonstrate the effectiveness of the proposed method.

==> Figure/Group_1/Kernel_rational_true.dat <==
0.01 0.0099990002
0.02 0.019992006
0.03 0.029973048
0.04 0.039936204
0.05 0.049875621
0.06 0.059785541
0.07 0.069660321
0.08 0.079494451
0.09 0.089282576
0.1 0.099019514
0.11 0.10870027
0.12 0.11832004
0.13 0.12787426
0.14 0.13735857
0.15 0.14676884
0.16 0.15610119
0.17 0.16535198
0.18 0.17451783
0.19 0.1835956
0.2 0.1925824
0.21 0.20147559
0.22 0.21027278
0.23 0.21897181
0.24 0.22757077
0.25 0.23606798
0.26 0.24446197
0.27 0.2527515
0.28 0.26093554
0.29 0.26901324
0.3 0.27698396
0.31 0.28484724
0.32 0.29260276
0.33 0.3002504
0.34 0.30779017
0.35 0.31522223
0.36 0.32254687
0.37 0.32976449
0.38 0.33687563
0.39 0.34388091
0.4 0.35078106
0.41 0.35757689
0.42 0.36426931
0.43 0.37085926
0.44 0.3773478
0.45 0.38373601
0.46 0.39002502
0.47 0.39621604
0.48 0.40231029
0.49 0.40830903
0.5 0.41421356
0.51 0.4200252
0.52 0.42574529
0.53 0.43137519
0.54 0.43691626
0.55 0.44236989
0.56 0.44773746
0.57 0.45302036
0.58 0.45821998
0.59 0.46333772
0.6 0.46837495
0.61 0.47333305
0.62 0.4782134
0.63 0.48301736
0.64 0.48774628
0.65 0.4924015
0.66 0.49698434
0.67 0.50149611
0.68 0.50593811
0.69 0.51031162
0.7 0.5146179
0.71 0.51885819
0.72 0.52303372
0.73 0.52714571
0.74 0.53119533
0.75 0.53518376
0.76 0.53911215
0.77 0.54298163
0.78 0.54679332
0.79 0.55054829
0.8 0.55424764
0.81 0.55789241
0.82 0.56148363
0.83 0.56502232
0.84 0.56850947
0.85 0.57194605
0.86 0.57533303
0.87 0.57867134
0.88 0.5819619
0.89 0.58520561
0.9 0.58840335
0.91 0.59155598
0.92 0.59466436
0.93 0.5977293
0.94 0.60075163
0.95 0.60373213
0.96 0.60667159
0.97 0.60957077
0.98 0.61243041
0.99 0.61525125
1 0.61803399
1.01 0.62077934
1.02 0.62348799
1.03 0.6261606
1.04 0.62879783
1.05 0.63140032
1.06 0.6339687
1.07 0.6365036
1.08 0.6390056
1.09 0.6414753
1.1 0.64391327
1.11 0.64632009
1.12 0.64869629
1.13 0.65104244
1.14 0.65335904
1.15 0.65564663
1.16 0.6579057
1.17 0.66013676
1.18 0.66234029
1.19 0.66451677
1.2 0.66666667
1.21 0.66879043
1.22 0.67088851
1.23 0.67296134
1.24 0.67500935
1.25 0.67703296
1.26 0.67903258
1.27 0.68100862
1.28 0.68296146
1.29 0.6848915
1.3 0.6867991
1.31 0.68868464
1.32 0.69054848
1.33 0.69239098
1.34 0.69421249
1.35 0.69601334
1.36 0.69779386
1.37 0.6995544
1.38 0.70129525
1.39 0.70301675
1.4 0.7047192
1.41 0.70640289
1.42 0.70806813
1.43 0.7097152
1.44 0.71134439
1.45 0.71295598
1.46 0.71455023
1.47 0.71612742
1.48 0.71768782
1.49 0.71923166
1.5 0.72075922
1.51 0.72227073
1.52 0.72376644
1.53 0.72524659
1.54 0.72671141
1.55 0.72816113
1.56 0.72959597
1.57 0.73101615
1.58 0.7324219
1.59 0.73381342
1.6 0.73519091
1.61 0.7365546
1.62 0.73790466
1.63 0.73924131
1.64 0.74056474
1.65 0.74187513
1.66 0.74317267
1.67 0.74445755
1.68 0.74572993
1.69 0.74699001
1.7 0.74823795
1.71 0.74947392
1.72 0.75069809
1.73 0.75191062
1.74 0.75311168
1.75 0.75430141
1.76 0.75547999
1.77 0.75664755
1.78 0.75780425
1.79 0.75895023
1.8 0.76008565
1.81 0.76121064
1.82 0.76232534
1.83 0.76342989
1.84 0.76452442
1.85 0.76560908
1.86 0.76668397
1.87 0.76774925
1.88 0.76880502
1.89 0.76985142
1.9 0.77088856
1.91 0.77191657
1.92 0.77293557
1.93 0.77394566
1.94 0.77494697
1.95 0.7759396
1.96 0.77692366
1.97 0.77789927
1.98 0.77886653
1.99 0.77982554
2 0.78077641
2.01 0.78171923
2.02 0.78265412
2.03 0.78358116
2.04 0.78450045
2.05 0.78541209
2.06 0.78631617
2.07 0.78721278
2.08 0.78810202
2.09 0.78898397
2.1 0.78985872
2.11 0.79072636
2.12 0.79158696
2.13 0.79244063
2.14 0.79328743
2.15 0.79412744
2.16 0.79496076
2.17 0.79578745
2.18 0.7966076
2.19 0.79742128
2.2 0.79822856
2.21 0.79902952
2.22 0.79982424
2.23 0.80061278
2.24 0.80139521
2.25 0.80217161
2.26 0.80294204
2.27 0.80370657
2.28 0.80446526
2.29 0.80521819
2.3 0.80596542
2.31 0.806707
2.32 0.80744301
2.33 0.80817351
2.34 0.80889855
2.35 0.80961819
2.36 0.81033251
2.37 0.81104154
2.38 0.81174536
2.39 0.81244401
2.4 0.81313756
2.41 0.81382605
2.42 0.81450955
2.43 0.8151881
2.44 0.81586177
2.45 0.81653059
2.46 0.81719463
2.47 0.81785393
2.48 0.81850854
2.49 0.81915852
2.5 0.8198039
2.51 0.82044475
2.52 0.8210811
2.53 0.821713
2.54 0.8223405
2.55 0.82296364
2.56 0.82358248
2.57 0.82419704
2.58 0.82480738
2.59 0.82541354
2.6 0.82601556
2.61 0.82661348
2.62 0.82720735
2.63 0.8277972
2.64 0.82838308
2.65 0.82896502
2.66 0.82954307
2.67 0.83011726
2.68 0.83068763
2.69 0.83125421
2.7 0.83181705
2.71 0.83237619
2.72 0.83293165
2.73 0.83348347
2.74 0.8340317
2.75 0.83457635
2.76 0.83511748
2.77 0.83565511
2.78 0.83618927
2.79 0.83672
2.8 0.83724733
2.81 0.8377713
2.82 0.83829193
2.83 0.83880926
2.84 0.83932331
2.85 0.83983413
2.86 0.84034173
2.87 0.84084615
2.88 0.84134742
2.89 0.84184557
2.9 0.84234062
2.91 0.84283261
2.92 0.84332156
2.93 0.8438075
2.94 0.84429046
2.95 0.84477046
2.96 0.84524754
2.97 0.84572171
2.98 0.84619301
2.99 0.84666146
3 0.84712709
3.01 0.84758992
3.02 0.84804997
3.03 0.84850727
3.04 0.84896186
3.05 0.84941374
3.06 0.84986294
3.07 0.85030949
3.08 0.85075341
3.09 0.85119472
3.1 0.85163345
3.11 0.85206962
3.12 0.85250324
3.13 0.85293435
3.14 0.85336297
3.15 0.85378911
3.16 0.85421279
3.17 0.85463405
3.18 0.85505289
3.19 0.85546934
3.2 0.85588342
3.21 0.85629515
3.22 0.85670455
3.23 0.85711164
3.24 0.85751643
3.25 0.85791896
3.26 0.85831923
3.27 0.85871726
3.28 0.85911308
3.29 0.8595067
3.3 0.85989814
3.31 0.86028742
3.32 0.86067455
3.33 0.86105955
3.34 0.86144245
3.35 0.86182326
3.36 0.86220199
3.37 0.86257866
3.38 0.86295329
3.39 0.86332589
3.4 0.86369649
3.41 0.86406509
3.42 0.86443171
3.43 0.86479638
3.44 0.8651591
3.45 0.86551988
3.46 0.86587876
3.47 0.86623573
3.48 0.86659082
3.49 0.86694404
3.5 0.8672954
3.51 0.86764492
3.52 0.86799262
3.53 0.8683385
3.54 0.86868259
3.55 0.86902489
3.56 0.86936542
3.57 0.86970419
3.58 0.87004122
3.59 0.87037652
3.6 0.8707101
3.61 0.87104198
3.62 0.87137217
3.63 0.87170068
3.64 0.87202752
3.65 0.87235271
3.66 0.87267626
3.67 0.87299819
3.68 0.87331849
3.69 0.8736372
3.7 0.87395431
3.71 0.87426984
3.72 0.8745838
3.73 0.87489621
3.74 0.87520707
3.75 0.8755164
3.76 0.8758242
3.77 0.87613049
3.78 0.87643529
3.79 0.87673859
3.8 0.87704042
3.81 0.87734077
3.82 0.87763967
3.83 0.87793713
3.84 0.87823314
3.85 0.87852773
3.86 0.87882091
3.87 0.87911268
3.88 0.87940305
3.89 0.87969204
3.9 0.87997965
3.91 0.8802659
3.92 0.88055079
3.93 0.88083434
3.94 0.88111654
3.95 0.88139742
3.96 0.88167698
3.97 0.88195523
3.98 0.88223218
3.99 0.88250784
4 0.88278222
4.01 0.88305532
4.02 0.88332716
4.03 0.88359775
4.04 0.88386708
4.05 0.88413518
4.06 0.88440205
4.07 0.88466769
4.08 0.88493213
4.09 0.88519536
4.1 0.88545739
4.11 0.88571823
4.12 0.88597789
4.13 0.88623638
4.14 0.8864937
4.15 0.88674987
4.16 0.88700489
4.17 0.88725876
4.18 0.88751151
4.19 0.88776312
4.2 0.88801362
4.21 0.888263
4.22 0.88851128
4.23 0.88875847
4.24 0.88900456
4.25 0.88924957
4.26 0.88949351
4.27 0.88973638
4.28 0.88997819
4.29 0.89021894
4.3 0.89045864
4.31 0.89069731
4.32 0.89093494
4.33 0.89117154
4.34 0.89140712
4.35 0.89164169
4.36 0.89187525
4.37 0.89210781
4.38 0.89233937
4.39 0.89256994
4.4 0.89279954
4.41 0.89302815
4.42 0.8932558
4.43 0.89348249
4.44 0.89370821
4.45 0.89393299
4.46 0.89415681
4.47 0.8943797
4.48 0.89460166
4.49 0.89482269
4.5 0.89504279
4.51 0.89526198
4.52 0.89548026
4.53 0.89569763
4.54 0.89591411
4.55 0.89612969
4.56 0.89634438
4.57 0.89655819
4.58 0.89677112
4.59 0.89698318
4.6 0.89719437
4.61 0.89740471
4.62 0.89761418
4.63 0.8978228
4.64 0.89803058
4.65 0.89823752
4.66 0.89844362
4.67 0.89864889
4.68 0.89885334
4.69 0.89905696
4.7 0.89925977
4.71 0.89946177
4.72 0.89966296
4.73 0.89986335
4.74 0.90006294
4.75 0.90026175
4.76 0.90045976
4.77 0.90065699
4.78 0.90085345
4.79 0.90104913
4.8 0.90124404
4.81 0.90143819
4.82 0.90163158
4.83 0.90182421
4.84 0.9020161
4.85 0.90220723
4.86 0.90239763
4.87 0.90258728
4.88 0.9027762
4.89 0.9029644
4.9 0.90315187
4.91 0.90333861
4.92 0.90352464
4.93 0.90370996
4.94 0.90389457
4.95 0.90407847
4.96 0.90426168
4.97 0.90444418
4.98 0.904626
4.99 0.90480712
5 0.90498756
5.01 0.90516732
5.02 0.9053464
5.03 0.90552481
5.04 0.90570255
5.05 0.90587963
5.06 0.90605604
5.07 0.90623179
5.08 0.90640689
5.09 0.90658134
5.1 0.90675514
5.11 0.90692829
5.12 0.90710081
5.13 0.90727269
5.14 0.90744393
5.15 0.90761455
5.16 0.90778454
5.17 0.9079539
5.18 0.90812265
5.19 0.90829078
5.2 0.9084583
5.21 0.90862521
5.22 0.90879151
5.23 0.90895721
5.24 0.90912231
5.25 0.90928681
5.26 0.90945073
5.27 0.90961405
5.28 0.90977678
5.29 0.90993893
5.3 0.9101005
5.31 0.9102615
5.32 0.91042191
5.33 0.91058176
5.34 0.91074104
5.35 0.91089975
5.36 0.91105791
5.37 0.9112155
5.38 0.91137254
5.39 0.91152902
5.4 0.91168495
5.41 0.91184034
5.42 0.91199518
5.43 0.91214948
5.44 0.91230324
5.45 0.91245646
5.46 0.91260915
5.47 0.91276131
5.48 0.91291295
5.49 0.91306405
5.5 0.91321464
5.51 0.9133647
5.52 0.91351425
5.53 0.91366329
5.54 0.91381181
5.55 0.91395982
5.56 0.91410733
5.57 0.91425433
5.58 0.91440083
5.59 0.91454684
5.6 0.91469234
5.61 0.91483736
5.62 0.91498188
5.63 0.91512591
5.64 0.91526946
5.65 0.91541252
5.66 0.9155551
5.67 0.91569721
5.68 0.91583883
5.69 0.91597999
5.7 0.91612067
5.71 0.91626088
5.72 0.91640062
5.73 0.9165399
5.74 0.91667872
5.75 0.91681708
5.76 0.91695498
5.77 0.91709242
5.78 0.91722941
5.79 0.91736595
5.8 0.91750204
5.81 0.91763768
5.82 0.91777288
5.83 0.91790764
5.84 0.91804196
5.85 0.91817584
5.86 0.91830928
5.87 0.91844229
5.88 0.91857487
5.89 0.91870701
5.9 0.91883874
5.91 0.91897003
5.92 0.9191009
5.93 0.91923135
5.94 0.91936138
5.95 0.919491
5.96 0.9196202
5.97 0.91974898
5.98 0.91987736
5.99 0.92000532
6 0.92013288
6.01 0.92026003
6.02 0.92038678
6.03 0.92051313
6.04 0.92063908
6.05 0.92076463
6.06 0.92088978
6.07 0.92101454
6.08 0.92113891
6.09 0.92126289
6.1 0.92138648
6.11 0.92150968
6.12 0.92163249
6.13 0.92175493
6.14 0.92187698
6.15 0.92199865
6.16 0.92211995
6.17 0.92224087
6.18 0.92236142
6.19 0.92248159
6.2 0.92260139
6.21 0.92272082
6.22 0.92283989
6.23 0.92295859
6.24 0.92307692
6.25 0.9231949
6.26 0.92331251
6.27 0.92342976
6.28 0.92354666
6.29 0.9236632
6.3 0.92377938
6.31 0.92389522
6.32 0.9240107
6.33 0.92412583
6.34 0.92424062
6.35 0.92435506
6.36 0.92446915
6.37 0.9245829
6.38 0.92469631
6.39 0.92480938
6.4 0.92492212
6.41 0.92503451
6.42 0.92514657
6.43 0.92525829
6.44 0.92536969
6.45 0.92548075
6.46 0.92559148
6.47 0.92570188
6.48 0.92581196
6.49 0.92592171
6.5 0.92603114
6.51 0.92614025
6.52 0.92624903
6.53 0.9263575
6.54 0.92646564
6.55 0.92657347
6.56 0.92668099
6.57 0.92678819
6.58 0.92689508
6.59 0.92700166
6.6 0.92710792
6.61 0.92721388
6.62 0.92731954
6.63 0.92742488
6.64 0.92752992
6.65 0.92763466
6.66 0.9277391
6.67 0.92784323
6.68 0.92794707
6.69 0.92805061
6.7 0.92815385
6.71 0.9282568
6.72 0.92835945
6.73 0.92846181
6.74 0.92856388
6.75 0.92866566
6.76 0.92876715
6.77 0.92886835
6.78 0.92896926
6.79 0.92906989
6.8 0.92917023
6.81 0.92927029
6.82 0.92937007
6.83 0.92946957
6.84 0.92956879
6.85 0.92966773
6.86 0.92976639
6.87 0.92986478
6.88 0.92996289
6.89 0.93006073
6.9 0.93015829
6.91 0.93025559
6.92 0.93035261
6.93 0.93044937
6.94 0.93054585
6.95 0.93064207
6.96 0.93073803
6.97 0.93083371
6.98 0.93092914
6.99 0.9310243
7 0.9311192
7.01 0.93121384
7.02 0.93130823
7.03 0.93140235
7.04 0.93149621
7.05 0.93158982
7.06 0.93168318
7.07 0.93177628
7.08 0.93186913
7.09 0.93196172
7.1 0.93205406
7.11 0.93214616
7.12 0.932238
7.13 0.9323296
7.14 0.93242095
7.15 0.93251206
7.16 0.93260291
7.17 0.93269353
7.18 0.9327839
7.19 0.93287403
7.2 0.93296392
7.21 0.93305357
7.22 0.93314298
7.23 0.93323215
7.24 0.93332109
7.25 0.93340978
7.26 0.93349825
7.27 0.93358647
7.28 0.93367447
7.29 0.93376223
7.3 0.93384976
7.31 0.93393706
7.32 0.93402413
7.33 0.93411097
7.34 0.93419758
7.35 0.93428397
7.36 0.93437013
7.37 0.93445606
7.38 0.93454177
7.39 0.93462726
7.4 0.93471252
7.41 0.93479756
7.42 0.93488238
7.43 0.93496698
7.44 0.93505136
7.45 0.93513553
7.46 0.93521947
7.47 0.9353032
7.48 0.93538671
7.49 0.93547001
7.5 0.93555309
7.51 0.93563596
7.52 0.93571862
7.53 0.93580106
7.54 0.9358833
7.55 0.93596532
7.56 0.93604714
7.57 0.93612874
7.58 0.93621014
7.59 0.93629133
7.6 0.93637232
7.61 0.9364531
7.62 0.93653367
7.63 0.93661404
7.64 0.93669421
7.65 0.93677418
7.66 0.93685394
7.67 0.93693351
7.68 0.93701287
7.69 0.93709203
7.7 0.937171
7.71 0.93724977
7.72 0.93732834
7.73 0.93740671
7.74 0.93748489
7.75 0.93756288
7.76 0.93764067
7.77 0.93771826
7.78 0.93779567
7.79 0.93787288
7.8 0.9379499
7.81 0.93802673
7.82 0.93810337
7.83 0.93817982
7.84 0.93825608
7.85 0.93833216
7.86 0.93840805
7.87 0.93848375
7.88 0.93855927
7.89 0.9386346
7.9 0.93870974
7.91 0.93878471
7.92 0.93885949
7.93 0.93893408
7.94 0.9390085
7.95 0.93908274
7.96 0.93915679
7.97 0.93923067
7.98 0.93930436
7.99 0.93937788
8 0.93945122
8.01 0.93952438
8.02 0.93959737
8.03 0.93967018
8.04 0.93974282
8.05 0.93981528
8.06 0.93988757
8.07 0.93995968
8.08 0.94003162
8.09 0.94010339
8.1 0.94017499
8.11 0.94024642
8.12 0.94031768
8.13 0.94038876
8.14 0.94045968
8.15 0.94053043
8.16 0.94060101
8.17 0.94067143
8.18 0.94074168
8.19 0.94081176
8.2 0.94088168
8.21 0.94095143
8.22 0.94102102
8.23 0.94109044
8.24 0.9411597
8.25 0.9412288
8.26 0.94129774
8.27 0.94136652
8.28 0.94143513
8.29 0.94150359
8.3 0.94157188
8.31 0.94164002
8.32 0.94170799
8.33 0.94177581
8.34 0.94184347
8.35 0.94191098
8.36 0.94197833
8.37 0.94204552
8.38 0.94211256
8.39 0.94217944
8.4 0.94224617
8.41 0.94231274
8.42 0.94237916
8.43 0.94244543
8.44 0.94251155
8.45 0.94257751
8.46 0.94264333
8.47 0.94270899
8.48 0.9427745
8.49 0.94283987
8.5 0.94290508
8.51 0.94297015
8.52 0.94303506
8.53 0.94309984
8.54 0.94316446
8.55 0.94322894
8.56 0.94329327
8.57 0.94335745
8.58 0.94342149
8.59 0.94348539
8.6 0.94354914
8.61 0.94361275
8.62 0.94367622
8.63 0.94373954
8.64 0.94380272
8.65 0.94386576
8.66 0.94392866
8.67 0.94399141
8.68 0.94405403
8.69 0.94411651
8.7 0.94417885
8.71 0.94424105
8.72 0.94430311
8.73 0.94436503
8.74 0.94442682
8.75 0.94448847
8.76 0.94454998
8.77 0.94461135
8.78 0.94467259
8.79 0.9447337
8.8 0.94479467
8.81 0.94485551
8.82 0.94491621
8.83 0.94497678
8.84 0.94503721
8.85 0.94509752
8.86 0.94515769
8.87 0.94521773
8.88 0.94527764
8.89 0.94533742
8.9 0.94539707
8.91 0.94545658
8.92 0.94551597
8.93 0.94557523
8.94 0.94563436
8.95 0.94569336
8.96 0.94575224
8.97 0.94581098
8.98 0.9458696
8.99 0.9459281
9 0.94598647
9.01 0.94604471
9.02 0.94610282
9.03 0.94616081
9.04 0.94621868
9.05 0.94627642
9.06 0.94633404
9.07 0.94639154
9.08 0.94644891
9.09 0.94650616
9.1 0.94656329
9.11 0.94662029
9.12 0.94667718
9.13 0.94673394
9.14 0.94679058
9.15 0.94684711
9.16 0.94690351
9.17 0.94695979
9.18 0.94701596
9.19 0.947072
9.2 0.94712793
9.21 0.94718374
9.22 0.94723943
9.23 0.947295
9.24 0.94735046
9.25 0.9474058
9.26 0.94746103
9.27 0.94751613
9.28 0.94757113
9.29 0.94762601
9.3 0.94768077
9.31 0.94773542
9.32 0.94778996
9.33 0.94784438
9.34 0.94789869
9.35 0.94795288
9.36 0.94800696
9.37 0.94806094
9.38 0.94811479
9.39 0.94816854
9.4 0.94822218
9.41 0.9482757
9.42 0.94832912
9.43 0.94838242
9.44 0.94843562
9.45 0.94848871
9.46 0.94854168
9.47 0.94859455
9.48 0.94864731
9.49 0.94869996
9.5 0.9487525
9.51 0.94880494
9.52 0.94885727
9.53 0.94890949
9.54 0.94896161
9.55 0.94901362
9.56 0.94906552
9.57 0.94911732
9.58 0.94916901
9.59 0.9492206
9.6 0.94927208
9.61 0.94932346
9.62 0.94937474
9.63 0.94942591
9.64 0.94947698
9.65 0.94952795
9.66 0.94957881
9.67 0.94962957
9.68 0.94968023
9.69 0.94973079
9.7 0.94978124
9.71 0.9498316
9.72 0.94988185
9.73 0.949932
9.74 0.94998206
9.75 0.95003201
9.76 0.95008186
9.77 0.95013162
9.78 0.95018127
9.79 0.95023083
9.8 0.95028029
9.81 0.95032965
9.82 0.95037891
9.83 0.95042807
9.84 0.95047714
9.85 0.95052611
9.86 0.95057498
9.87 0.95062376
9.88 0.95067244
9.89 0.95072103
9.9 0.95076952
9.91 0.95081791
9.92 0.95086621
9.93 0.95091442
9.94 0.95096253
9.95 0.95101054
9.96 0.95105846
9.97 0.95110629
9.98 0.95115403
9.99 0.95120167
10 0.95124922
10.01 0.95129668
10.02 0.95134404
10.03 0.95139131
10.04 0.95143849
10.05 0.95148558
10.06 0.95153258
10.07 0.95157949
10.08 0.95162631
10.09 0.95167303
10.1 0.95171967
10.11 0.95176622
10.12 0.95181267
10.13 0.95185904
10.14 0.95190532
10.15 0.95195151
10.16 0.95199761
10.17 0.95204362
10.18 0.95208955
10.19 0.95213538
10.2 0.95218113
10.21 0.95222679
10.22 0.95227237
10.23 0.95231786
10.24 0.95236326
10.25 0.95240857
10.26 0.9524538
10.27 0.95249895
10.28 0.952544
10.29 0.95258898
10.3 0.95263386
10.31 0.95267866
10.32 0.95272338
10.33 0.95276802
10.34 0.95281256
10.35 0.95285703
10.36 0.95290141
10.37 0.95294571
10.38 0.95298992
10.39 0.95303406
10.4 0.95307811
10.41 0.95312207
10.42 0.95316596
10.43 0.95320976
10.44 0.95325348
10.45 0.95329712
10.46 0.95334068
10.47 0.95338415
10.48 0.95342755
10.49 0.95347086
10.5 0.9535141
10.51 0.95355725
10.52 0.95360033
10.53 0.95364332
10.54 0.95368624
10.55 0.95372907
10.56 0.95377183
10.57 0.9538145
10.58 0.9538571
10.59 0.95389962
10.6 0.95394207
10.61 0.95398443
10.62 0.95402672
10.63 0.95406893
10.64 0.95411106
10.65 0.95415311
10.66 0.95419509
10.67 0.95423699
10.68 0.95427881
10.69 0.95432056
10.7 0.95436223
10.71 0.95440383
10.72 0.95444535
10.73 0.95448679
10.74 0.95452816
10.75 0.95456945
10.76 0.95461067
10.77 0.95465182
10.78 0.95469289
10.79 0.95473388
10.8 0.9547748
10.81 0.95481565
10.82 0.95485643
10.83 0.95489713
10.84 0.95493775
10.85 0.95497831
10.86 0.95501879
10.87 0.9550592
10.88 0.95509953
10.89 0.9551398
10.9 0.95517999
10.91 0.95522011
10.92 0.95526016
10.93 0.95530013
10.94 0.95534004
10.95 0.95537987
10.96 0.95541963
10.97 0.95545933
10.98 0.95549895
10.99 0.9555385
11 0.95557798
11.01 0.95561739
11.02 0.95565673
11.03 0.955696
11.04 0.95573521
11.05 0.95577434
11.06 0.9558134
11.07 0.9558524
11.08 0.95589132
11.09 0.95593018
11.1 0.95596897
11.11 0.95600769
11.12 0.95604634
11.13 0.95608493
11.14 0.95612345
11.15 0.9561619
11.16 0.95620028
11.17 0.95623859
11.18 0.95627684
11.19 0.95631502
11.2 0.95635314
11.21 0.95639119
11.22 0.95642917
11.23 0.95646709
11.24 0.95650494
11.25 0.95654272
11.26 0.95658044
11.27 0.9566181
11.28 0.95665568
11.29 0.95669321
11.3 0.95673067
11.31 0.95676806
11.32 0.95680539
11.33 0.95684266
11.34 0.95687986
11.35 0.95691699
11.36 0.95695407
11.37 0.95699108
11.38 0.95702802
11.39 0.9570649
11.4 0.95710172
11.41 0.95713848
11.42 0.95717517
11.43 0.9572118
11.44 0.95724837
11.45 0.95728488
11.46 0.95732132
11.47 0.9573577
11.48 0.95739402
11.49 0.95743028
11.5 0.95746647
11.51 0.95750261
11.52 0.95753868
11.53 0.95757469
11.54 0.95761064
11.55 0.95764653
11.56 0.95768236
11.57 0.95771813
11.58 0.95775384
11.59 0.95778949
11.6 0.95782507
11.61 0.9578606
11.62 0.95789607
11.63 0.95793148
11.64 0.95796683
11.65 0.95800212
11.66 0.95803735
11.67 0.95807252
11.68 0.95810763
11.69 0.95814269
11.7 0.95817768
11.71 0.95821262
11.72 0.9582475
11.73 0.95828232
11.74 0.95831708
11.75 0.95835179
11.76 0.95838643
11.77 0.95842102
11.78 0.95845555
11.79 0.95849003
11.8 0.95852445
11.81 0.95855881
11.82 0.95859311
11.83 0.95862736
11.84 0.95866155
11.85 0.95869568
11.86 0.95872976
11.87 0.95876378
11.88 0.95879775
11.89 0.95883166
11.9 0.95886551
11.91 0.95889931
11.92 0.95893305
11.93 0.95896674
11.94 0.95900037
11.95 0.95903395
11.96 0.95906747
11.97 0.95910094
11.98 0.95913435
11.99 0.95916771
12 0.95920101
12.01 0.95923426
12.02 0.95926746
12.03 0.9593006
12.04 0.95933369
12.05 0.95936672
12.06 0.9593997
12.07 0.95943263
12.08 0.9594655
12.09 0.95949832
12.1 0.95953109
12.11 0.9595638
12.12 0.95959646
12.13 0.95962907
12.14 0.95966163
12.15 0.95969413
12.16 0.95972658
12.17 0.95975898
12.18 0.95979133
12.19 0.95982363
12.2 0.95985587
12.21 0.95988806
12.22 0.9599202
12.23 0.95995229
12.24 0.95998433
12.25 0.96001631
12.26 0.96004825
12.27 0.96008013
12.28 0.96011197
12.29 0.96014375
12.3 0.96017548
12.31 0.96020716
12.32 0.96023879
12.33 0.96027037
12.34 0.9603019
12.35 0.96033339
12.36 0.96036482
12.37 0.9603962
12.38 0.96042753
12.39 0.96045881
12.4 0.96049004
12.41 0.96052123
12.42 0.96055236
12.43 0.96058345
12.44 0.96061448
12.45 0.96064547
12.46 0.96067641
12.47 0.9607073
12.48 0.96073814
12.49 0.96076894
12.5 0.96079968
12.51 0.96083038
12.52 0.96086103
12.53 0.96089163
12.54 0.96092218
12.55 0.96095269
12.56 0.96098314
12.57 0.96101355
12.58 0.96104392
12.59 0.96107423
12.6 0.9611045
12.61 0.96113472
12.62 0.9611649
12.63 0.96119503
12.64 0.96122511
12.65 0.96125514
12.66 0.96128513
12.67 0.96131507
12.68 0.96134497
12.69 0.96137482
12.7 0.96140462
12.71 0.96143438
12.72 0.96146409
12.73 0.96149376
12.74 0.96152338
12.75 0.96155295
12.76 0.96158248
12.77 0.96161197
12.78 0.96164141
12.79 0.9616708
12.8 0.96170015
12.81 0.96172945
12.82 0.96175871
12.83 0.96178793
12.84 0.9618171
12.85 0.96184622
12.86 0.9618753
12.87 0.96190434
12.88 0.96193333
12.89 0.96196228
12.9 0.96199118
12.91 0.96202005
12.92 0.96204886
12.93 0.96207764
12.94 0.96210637
12.95 0.96213505
12.96 0.96216369
12.97 0.96219229
12.98 0.96222085
12.99 0.96224936
13 0.96227783
13.01 0.96230626
13.02 0.96233464
13.03 0.96236299
13.04 0.96239129
13.05 0.96241954
13.06 0.96244776
13.07 0.96247593
13.08 0.96250406
13.09 0.96253215
13.1 0.96256019
13.11 0.9625882
13.12 0.96261616
13.13 0.96264408
13.14 0.96267196
13.15 0.96269979
13.16 0.96272759
13.17 0.96275534
13.18 0.96278305
13.19 0.96281073
13.2 0.96283836
13.21 0.96286595
13.22 0.96289349
13.23 0.962921
13.24 0.96294847
13.25 0.96297589
13.26 0.96300328
13.27 0.96303063
13.28 0.96305793
13.29 0.9630852
13.3 0.96311242
13.31 0.9631396
13.32 0.96316675
13.33 0.96319385
13.34 0.96322092
13.35 0.96324794
13.36 0.96327493
13.37 0.96330187
13.38 0.96332878
13.39 0.96335564
13.4 0.96338247
13.41 0.96340926
13.42 0.96343601
13.43 0.96346272
13.44 0.96348939
13.45 0.96351602
13.46 0.96354261
13.47 0.96356917
13.48 0.96359568
13.49 0.96362216
13.5 0.9636486
13.51 0.963675
13.52 0.96370136
13.53 0.96372768
13.54 0.96375397
13.55 0.96378022
13.56 0.96380643
13.57 0.9638326
13.58 0.96385873
13.59 0.96388483
13.6 0.96391089
13.61 0.96393691
13.62 0.96396289
13.63 0.96398884
13.64 0.96401475
13.65 0.96404062
13.66 0.96406645
13.67 0.96409225
13.68 0.96411801
13.69 0.96414373
13.7 0.96416942
13.71 0.96419507
13.72 0.96422068
13.73 0.96424626
13.74 0.9642718
13.75 0.9642973
13.76 0.96432277
13.77 0.9643482
13.78 0.96437359
13.79 0.96439895
13.8 0.96442428
13.81 0.96444956
13.82 0.96447481
13.83 0.96450003
13.84 0.96452521
13.85 0.96455035
13.86 0.96457546
13.87 0.96460053
13.88 0.96462557
13.89 0.96465057
13.9 0.96467553
13.91 0.96470046
13.92 0.96472536
13.93 0.96475022
13.94 0.96477504
13.95 0.96479983
13.96 0.96482459
13.97 0.96484931
13.98 0.964874
13.99 0.96489865
14 0.96492327
14.01 0.96494785
14.02 0.9649724
14.03 0.96499691
14.04 0.96502139
14.05 0.96504584
14.06 0.96507025
14.07 0.96509462
14.08 0.96511897
14.09 0.96514328
14.1 0.96516755
14.11 0.96519179
14.12 0.965216
14.13 0.96524017
14.14 0.96526431
14.15 0.96528842
14.16 0.9653125
14.17 0.96533654
14.18 0.96536054
14.19 0.96538452
14.2 0.96540846
14.21 0.96543236
14.22 0.96545624
14.23 0.96548008
14.24 0.96550389
14.25 0.96552767
14.26 0.96555141
14.27 0.96557512
14.28 0.9655988
14.29 0.96562244
14.3 0.96564606
14.31 0.96566964
14.32 0.96569318
14.33 0.9657167
14.34 0.96574018
14.35 0.96576363
14.36 0.96578705
14.37 0.96581044
14.38 0.9658338
14.39 0.96585712
14.4 0.96588041
14.41 0.96590367
14.42 0.9659269
14.43 0.9659501
14.44 0.96597326
14.45 0.9659964
14.46 0.9660195
14.47 0.96604257
14.48 0.96606561
14.49 0.96608862
14.5 0.9661116
14.51 0.96613454
14.52 0.96615746
14.53 0.96618034
14.54 0.96620319
14.55 0.96622602
14.56 0.96624881
14.57 0.96627157
14.58 0.9662943
14.59 0.966317
14.6 0.96633967
14.61 0.96636231
14.62 0.96638491
14.63 0.96640749
14.64 0.96643004
14.65 0.96645256
14.66 0.96647504
14.67 0.9664975
14.68 0.96651993
14.69 0.96654232
14.7 0.96656469
14.71 0.96658703
14.72 0.96660933
14.73 0.96663161
14.74 0.96665386
14.75 0.96667608
14.76 0.96669827
14.77 0.96672043
14.78 0.96674255
14.79 0.96676465
14.8 0.96678673
14.81 0.96680877
14.82 0.96683078
14.83 0.96685276
14.84 0.96687472
14.85 0.96689664
14.86 0.96691854
14.87 0.9669404
14.88 0.96696224
14.89 0.96698405
14.9 0.96700583
14.91 0.96702758
14.92 0.96704931
14.93 0.967071
14.94 0.96709267
14.95 0.96711431
14.96 0.96713591
14.97 0.9671575
14.98 0.96717905
14.99 0.96720057
15 0.96722207
15.01 0.96724354
15.02 0.96726498
15.03 0.96728639
15.04 0.96730777
15.05 0.96732913
15.06 0.96735045
15.07 0.96737175
15.08 0.96739303
15.09 0.96741427
15.1 0.96743549
15.11 0.96745668
15.12 0.96747784
15.13 0.96749897
15.14 0.96752008
15.15 0.96754116
15.16 0.96756221
15.17 0.96758324
15.18 0.96760423
15.19 0.96762521
15.2 0.96764615
15.21 0.96766706
15.22 0.96768795
15.23 0.96770882
15.24 0.96772965
15.25 0.96775046
15.26 0.96777124
15.27 0.967792
15.28 0.96781273
15.29 0.96783343
15.3 0.9678541
15.31 0.96787475
15.32 0.96789537
15.33 0.96791597
15.34 0.96793654
15.35 0.96795708
15.36 0.9679776
15.37 0.96799809
15.38 0.96801855
15.39 0.96803899
15.4 0.9680594
15.41 0.96807978
15.42 0.96810014
15.43 0.96812048
15.44 0.96814079
15.45 0.96816107
15.46 0.96818132
15.47 0.96820155
15.48 0.96822176
15.49 0.96824194
15.5 0.96826209
15.51 0.96828222
15.52 0.96830232
15.53 0.9683224
15.54 0.96834245
15.55 0.96836248
15.56 0.96838248
15.57 0.96840245
15.58 0.9684224
15.59 0.96844233
15.6 0.96846223
15.61 0.9684821
15.62 0.96850195
15.63 0.96852178
15.64 0.96854158
15.65 0.96856135
15.66 0.9685811
15.67 0.96860083
15.68 0.96862053
15.69 0.96864021
15.7 0.96865986
15.71 0.96867948
15.72 0.96869909
15.73 0.96871866
15.74 0.96873822
15.75 0.96875775
15.76 0.96877725
15.77 0.96879673
15.78 0.96881619
15.79 0.96883562
15.8 0.96885503
15.81 0.96887441
15.82 0.96889377
15.83 0.9689131
15.84 0.96893241
15.85 0.9689517
15.86 0.96897097
15.87 0.9689902
15.88 0.96900942
15.89 0.96902861
15.9 0.96904778
15.91 0.96906692
15.92 0.96908604
15.93 0.96910514
15.94 0.96912421
15.95 0.96914326
15.96 0.96916229
15.97 0.96918129
15.98 0.96920027
15.99 0.96921923
16 0.96923816
16.01 0.96925707
16.02 0.96927596
16.03 0.96929482
16.04 0.96931366
16.05 0.96933248
16.06 0.96935127
16.07 0.96937004
16.08 0.96938879
16.09 0.96940752
16.1 0.96942622
16.11 0.9694449
16.12 0.96946355
16.13 0.96948219
16.14 0.9695008
16.15 0.96951939
16.16 0.96953795
16.17 0.96955649
16.18 0.96957502
16.19 0.96959351
16.2 0.96961199
16.21 0.96963044
16.22 0.96964887
16.23 0.96966728
16.24 0.96968567
16.25 0.96970403
16.26 0.96972237
16.27 0.96974069
16.28 0.96975899
16.29 0.96977726
16.3 0.96979552
16.31 0.96981375
16.32 0.96983196
16.33 0.96985014
16.34 0.96986831
16.35 0.96988645
16.36 0.96990457
16.37 0.96992267
16.38 0.96994075
16.39 0.96995881
16.4 0.96997684
16.41 0.96999485
16.42 0.97001284
16.43 0.97003081
16.44 0.97004876
16.45 0.97006669
16.46 0.97008459
16.47 0.97010248
16.48 0.97012034
16.49 0.97013818
16.5 0.970156
16.51 0.9701738
16.52 0.97019158
16.53 0.97020933
16.54 0.97022707
16.55 0.97024478
16.56 0.97026248
16.57 0.97028015
16.58 0.9702978
16.59 0.97031543
16.6 0.97033304
16.61 0.97035063
16.62 0.97036819
16.63 0.97038574
16.64 0.97040326
16.65 0.97042077
16.66 0.97043825
16.67 0.97045572
16.68 0.97047316
16.69 0.97049058
16.7 0.97050799
16.71 0.97052537
16.72 0.97054273
16.73 0.97056007
16.74 0.97057739
16.75 0.97059469
16.76 0.97061197
16.77 0.97062923
16.78 0.97064647
16.79 0.97066368
16.8 0.97068088
16.81 0.97069806
16.82 0.97071522
16.83 0.97073236
16.84 0.97074948
16.85 0.97076657
16.86 0.97078365
16.87 0.97080071
16.88 0.97081775
16.89 0.97083477
16.9 0.97085177
16.91 0.97086874
16.92 0.9708857
16.93 0.97090264
16.94 0.97091956
16.95 0.97093646
16.96 0.97095334
16.97 0.9709702
16.98 0.97098704
16.99 0.97100387
17 0.97102067
17.01 0.97103745
17.02 0.97105421
17.03 0.97107096
17.04 0.97108768
17.05 0.97110439
17.06 0.97112107
17.07 0.97113774
17.08 0.97115439
17.09 0.97117102
17.1 0.97118762
17.11 0.97120421
17.12 0.97122079
17.13 0.97123734
17.14 0.97125387
17.15 0.97127038
17.16 0.97128688
17.17 0.97130335
17.18 0.97131981
17.19 0.97133625
17.2 0.97135267
17.21 0.97136907
17.22 0.97138545
17.23 0.97140181
17.24 0.97141816
17.25 0.97143448
17.26 0.97145079
17.27 0.97146708
17.28 0.97148335
17.29 0.9714996
17.3 0.97151583
17.31 0.97153205
17.32 0.97154824
17.33 0.97156442
17.34 0.97158058
17.35 0.97159672
17.36 0.97161284
17.37 0.97162895
17.38 0.97164503
17.39 0.9716611
17.4 0.97167715
17.41 0.97169318
17.42 0.9717092
17.43 0.97172519
17.44 0.97174117
17.45 0.97175713
17.46 0.97177307
17.47 0.97178899
17.48 0.9718049
17.49 0.97182078
17.5 0.97183665
17.51 0.9718525
17.52 0.97186834
17.53 0.97188415
17.54 0.97189995
17.55 0.97191573
17.56 0.97193149
17.57 0.97194724
17.58 0.97196296
17.59 0.97197867
17.6 0.97199437
17.61 0.97201004
17.62 0.9720257
17.63 0.97204134
17.64 0.97205696
17.65 0.97207256
17.66 0.97208815
17.67 0.97210372
17.68 0.97211927
17.69 0.97213481
17.7 0.97215032
17.71 0.97216582
17.72 0.97218131
17.73 0.97219677
17.74 0.97221222
17.75 0.97222765
17.76 0.97224307
17.77 0.97225847
17.78 0.97227385
17.79 0.97228921
17.8 0.97230456
17.81 0.97231988
17.82 0.9723352
17.83 0.97235049
17.84 0.97236577
17.85 0.97238103
17.86 0.97239628
17.87 0.97241151
17.88 0.97242672
17.89 0.97244191
17.9 0.97245709
17.91 0.97247225
17.92 0.97248739
17.93 0.97250252
17.94 0.97251763
17.95 0.97253273
17.96 0.9725478
17.97 0.97256287
17.98 0.97257791
17.99 0.97259294
18 0.97260795
18.01 0.97262295
18.02 0.97263792
18.03 0.97265289
18.04 0.97266783
18.05 0.97268276
18.06 0.97269768
18.07 0.97271257
18.08 0.97272746
18.09 0.97274232
18.1 0.97275717
18.11 0.972772
18.12 0.97278682
18.13 0.97280162
18.14 0.9728164
18.15 0.97283117
18.16 0.97284592
18.17 0.97286066
18.18 0.97287538
18.19 0.97289008
18.2 0.97290477
18.21 0.97291944
18.22 0.9729341
18.23 0.97294874
18.24 0.97296337
18.25 0.97297797
18.26 0.97299257
18.27 0.97300714
18.28 0.97302171
18.29 0.97303625
18.3 0.97305078
18.31 0.9730653
18.32 0.9730798
18.33 0.97309428
18.34 0.97310875
18.35 0.9731232
18.36 0.97313764
18.37 0.97315206
18.38 0.97316646
18.39 0.97318085
18.4 0.97319523
18.41 0.97320959
18.42 0.97322393
18.43 0.97323826
18.44 0.97325258
18.45 0.97326687
18.46 0.97328116
18.47 0.97329542
18.48 0.97330968
18.49 0.97332391
18.5 0.97333814
18.51 0.97335234
18.52 0.97336654
18.53 0.97338071
18.54 0.97339487
18.55 0.97340902
18.56 0.97342315
18.57 0.97343727
18.58 0.97345137
18.59 0.97346546
18.6 0.97347953
18.61 0.97349358
18.62 0.97350763
18.63 0.97352165
18.64 0.97353567
18.65 0.97354966
18.66 0.97356365
18.67 0.97357761
18.68 0.97359157
18.69 0.9736055
18.7 0.97361943
18.71 0.97363334
18.72 0.97364723
18.73 0.97366111
18.74 0.97367498
18.75 0.97368883
18.76 0.97370266
18.77 0.97371648
18.78 0.97373029
18.79 0.97374408
18.8 0.97375786
18.81 0.97377162
18.82 0.97378537
18.83 0.97379911
18.84 0.97381283
18.85 0.97382653
18.86 0.97384022
18.87 0.9738539
18.88 0.97386756
18.89 0.97388121
18.9 0.97389485
18.91 0.97390847
18.92 0.97392207
18.93 0.97393566
18.94 0.97394924
18.95 0.97396281
18.96 0.97397635
18.97 0.97398989
18.98 0.97400341
18.99 0.97401692
19 0.97403041
19.01 0.97404389
19.02 0.97405736
19.03 0.97407081
19.04 0.97408424
19.05 0.97409767
19.06 0.97411108
19.07 0.97412447
19.08 0.97413785
19.09 0.97415122
19.1 0.97416457
19.11 0.97417792
19.12 0.97419124
19.13 0.97420455
19.14 0.97421785
19.15 0.97423114
19.16 0.97424441
19.17 0.97425767
19.18 0.97427091
19.19 0.97428414
19.2 0.97429736
19.21 0.97431056
19.22 0.97432375
19.23 0.97433693
19.24 0.97435009
19.25 0.97436324
19.26 0.97437638
19.27 0.9743895
19.28 0.97440261
19.29 0.97441571
19.3 0.97442879
19.31 0.97444186
19.32 0.97445491
19.33 0.97446795
19.34 0.97448098
19.35 0.974494
19.36 0.974507
19.37 0.97451999
19.38 0.97453297
19.39 0.97454593
19.4 0.97455888
19.41 0.97457181
19.42 0.97458474
19.43 0.97459765
19.44 0.97461054
19.45 0.97462343
19.46 0.9746363
19.47 0.97464916
19.48 0.974662
19.49 0.97467483
19.5 0.97468765
19.51 0.97470046
19.52 0.97471325
19.53 0.97472603
19.54 0.9747388
19.55 0.97475155
19.56 0.97476429
19.57 0.97477702
19.58 0.97478974
19.59 0.97480244
19.6 0.97481513
19.61 0.97482781
19.62 0.97484047
19.63 0.97485312
19.64 0.97486576
19.65 0.97487839
19.66 0.974891
19.67 0.9749036
19.68 0.97491619
19.69 0.97492876
19.7 0.97494133
19.71 0.97495388
19.72 0.97496642
19.73 0.97497894
19.74 0.97499145
19.75 0.97500395
19.76 0.97501644
19.77 0.97502892
19.78 0.97504138
19.79 0.97505383
19.8 0.97506627
19.81 0.97507869
19.82 0.97509111
19.83 0.97510351
19.84 0.9751159
19.85 0.97512827
19.86 0.97514064
19.87 0.97515299
19.88 0.97516533
19.89 0.97517766
19.9 0.97518997
19.91 0.97520227
19.92 0.97521456
19.93 0.97522684
19.94 0.97523911
19.95 0.97525136
19.96 0.9752636
19.97 0.97527583
19.98 0.97528805
19.99 0.97530026
20 0.97531245
20.01 0.97532463
20.02 0.9753368
20.03 0.97534896
20.04 0.97536111
20.05 0.97537324
20.06 0.97538536
20.07 0.97539747
20.08 0.97540957
20.09 0.97542165
20.1 0.97543373
20.11 0.97544579
20.12 0.97545784
20.13 0.97546988
20.14 0.97548191
20.15 0.97549392
20.16 0.97550592
20.17 0.97551792
20.18 0.9755299
20.19 0.97554186
20.2 0.97555382
20.21 0.97556577
20.22 0.9755777
20.23 0.97558962
20.24 0.97560153
20.25 0.97561343
20.26 0.97562531
20.27 0.97563719
20.28 0.97564905
20.29 0.9756609
20.3 0.97567274
20.31 0.97568457
20.32 0.97569639
20.33 0.9757082
20.34 0.97571999
20.35 0.97573177
20.36 0.97574354
20.37 0.9757553
20.38 0.97576705
20.39 0.97577879
20.4 0.97579052
20.41 0.97580223
20.42 0.97581393
20.43 0.97582563
20.44 0.97583731
20.45 0.97584898
20.46 0.97586063
20.47 0.97587228
20.48 0.97588392
20.49 0.97589554
20.5 0.97590715
20.51 0.97591876
20.52 0.97593035
20.53 0.97594193
20.54 0.97595349
20.55 0.97596505
20.56 0.9759766
20.57 0.97598813
20.58 0.97599966
20.59 0.97601117
20.6 0.97602267
20.61 0.97603416
20.62 0.97604564
20.63 0.97605711
20.64 0.97606857
20.65 0.97608002
20.66 0.97609145
20.67 0.97610288
20.68 0.97611429
20.69 0.9761257
20.7 0.97613709
20.71 0.97614847
20.72 0.97615984
20.73 0.9761712
20.74 0.97618255
20.75 0.97619389
20.76 0.97620522
20.77 0.97621653
20.78 0.97622784
20.79 0.97623914
20.8 0.97625042
20.81 0.97626169
20.82 0.97627296
20.83 0.97628421
20.84 0.97629545
20.85 0.97630668
20.86 0.9763179
20.87 0.97632911
20.88 0.97634031
20.89 0.9763515
20.9 0.97636268
20.91 0.97637385
20.92 0.976385
20.93 0.97639615
20.94 0.97640729
20.95 0.97641841
20.96 0.97642953
20.97 0.97644063
20.98 0.97645173
20.99 0.97646281
21 0.97647388
21.01 0.97648495
21.02 0.976496
21.03 0.97650704
21.04 0.97651807
21.05 0.97652909
21.06 0.9765401
21.07 0.9765511
21.08 0.97656209
21.09 0.97657307
21.1 0.97658404
21.11 0.976595
21.12 0.97660595
21.13 0.97661689
21.14 0.97662782
21.15 0.97663874
21.16 0.97664965
21.17 0.97666055
21.18 0.97667143
21.19 0.97668231
21.2 0.97669318
21.21 0.97670404
21.22 0.97671488
21.23 0.97672572
21.24 0.97673655
21.25 0.97674737
21.26 0.97675817
21.27 0.97676897
21.28 0.97677976
21.29 0.97679054
21.3 0.9768013
21.31 0.97681206
21.32 0.97682281
21.33 0.97683354
21.34 0.97684427
21.35 0.97685499
21.36 0.9768657
21.37 0.97687639
21.38 0.97688708
21.39 0.97689776
21.4 0.97690843
21.41 0.97691908
21.42 0.97692973
21.43 0.97694037
21.44 0.976951
21.45 0.97696162
21.46 0.97697223
21.47 0.97698283
21.48 0.97699342
21.49 0.977004
21.5 0.97701457
21.51 0.97702513
21.52 0.97703568
21.53 0.97704622
21.54 0.97705675
21.55 0.97706727
21.56 0.97707778
21.57 0.97708829
21.58 0.97709878
21.59 0.97710926
21.6 0.97711973
21.61 0.9771302
21.62 0.97714065
21.63 0.9771511
21.64 0.97716153
21.65 0.97717196
21.66 0.97718237
21.67 0.97719278
21.68 0.97720318
21.69 0.97721357
21.7 0.97722394
21.71 0.97723431
21.72 0.97724467
21.73 0.97725502
21.74 0.97726536
21.75 0.9772757
21.76 0.97728602
21.77 0.97729633
21.78 0.97730663
21.79 0.97731693
21.8 0.97732721
21.81 0.97733749
21.82 0.97734775
21.83 0.97735801
21.84 0.97736826
21.85 0.97737849
21.86 0.97738872
21.87 0.97739894
21.88 0.97740915
21.89 0.97741935
21.9 0.97742954
21.91 0.97743973
21.92 0.9774499
21.93 0.97746006
21.94 0.97747022
21.95 0.97748037
21.96 0.9774905
21.97 0.97750063
21.98 0.97751075
21.99 0.97752086
22 0.97753096
22.01 0.97754105
22.02 0.97755113
22.03 0.97756121
22.04 0.97757127
22.05 0.97758132
22.06 0.97759137
22.07 0.97760141
22.08 0.97761144
22.09 0.97762146
22.1 0.97763147
22.11 0.97764147
22.12 0.97765146
22.13 0.97766144
22.14 0.97767142
22.15 0.97768138
22.16 0.97769134
22.17 0.97770129
22.18 0.97771123
22.19 0.97772116
22.2 0.97773108
22.21 0.97774099
22.22 0.97775089
22.23 0.97776079
22.24 0.97777067
22.25 0.97778055
22.26 0.97779042
22.27 0.97780028
22.28 0.97781013
22.29 0.97781997
22.3 0.97782981
22.31 0.97783963
22.32 0.97784945
22.33 0.97785925
22.34 0.97786905
22.35 0.97787884
22.36 0.97788862
22.37 0.9778984
22.38 0.97790816
22.39 0.97791792
22.4 0.97792766
22.41 0.9779374
22.42 0.97794713
22.43 0.97795685
22.44 0.97796657
22.45 0.97797627
22.46 0.97798596
22.47 0.97799565
22.48 0.97800533
22.49 0.978015
22.5 0.97802466
22.51 0.97803431
22.52 0.97804396
22.53 0.97805359
22.54 0.97806322
22.55 0.97807284
22.56 0.97808245
22.57 0.97809205
22.58 0.97810165
22.59 0.97811123
22.6 0.97812081
22.61 0.97813038
22.62 0.97813994
22.63 0.97814949
22.64 0.97815903
22.65 0.97816857
22.66 0.9781781
22.67 0.97818761
22.68 0.97819712
22.69 0.97820663
22.7 0.97821612
22.71 0.97822561
22.72 0.97823508
22.73 0.97824455
22.74 0.97825401
22.75 0.97826347
22.76 0.97827291
22.77 0.97828235
22.78 0.97829177
22.79 0.97830119
22.8 0.97831061
22.81 0.97832001
22.82 0.9783294
22.83 0.97833879
22.84 0.97834817
22.85 0.97835754
22.86 0.9783669
22.87 0.97837626
22.88 0.9783856
22.89 0.97839494
22.9 0.97840427
22.91 0.9784136
22.92 0.97842291
22.93 0.97843222
22.94 0.97844151
22.95 0.97845081
22.96 0.97846009
22.97 0.97846936
22.98 0.97847863
22.99 0.97848789
23 0.97849714
23.01 0.97850638
23.02 0.97851561
23.03 0.97852484
23.04 0.97853406
23.05 0.97854327
23.06 0.97855247
23.07 0.97856167
23.08 0.97857085
23.09 0.97858003
23.1 0.9785892
23.11 0.97859837
23.12 0.97860752
23.13 0.97861667
23.14 0.97862581
23.15 0.97863494
23.16 0.97864407
23.17 0.97865318
23.18 0.97866229
23.19 0.97867139
23.2 0.97868049
23.21 0.97868957
23.22 0.97869865
23.23 0.97870772
23.24 0.97871678
23.25 0.97872584
23.26 0.97873488
23.27 0.97874392
23.28 0.97875296
23.29 0.97876198
23.3 0.978771
23.31 0.97878
23.32 0.978789
23.33 0.978798
23.34 0.97880698
23.35 0.97881596
23.36 0.97882493
23.37 0.97883389
23.38 0.97884285
23.39 0.9788518
23.4 0.97886074
23.41 0.97886967
23.42 0.9788786
23.43 0.97888751
23.44 0.97889642
23.45 0.97890533
23.46 0.97891422
23.47 0.97892311
23.48 0.97893199
23.49 0.97894086
23.5 0.97894973
23.51 0.97895858
23.52 0.97896743
23.53 0.97897628
23.54 0.97898511
23.55 0.97899394
23.56 0.97900276
23.57 0.97901157
23.58 0.97902038
23.59 0.97902918
23.6 0.97903797
23.61 0.97904675
23.62 0.97905553
23.63 0.9790643
23.64 0.97907306
23.65 0.97908181
23.66 0.97909056
23.67 0.9790993
23.68 0.97910803
23.69 0.97911675
23.7 0.97912547
23.71 0.97913418
23.72 0.97914288
23.73 0.97915158
23.74 0.97916027
23.75 0.97916895
23.76 0.97917762
23.77 0.97918629
23.78 0.97919495
23.79 0.9792036
23.8 0.97921225
23.81 0.97922089
23.82 0.97922952
23.83 0.97923814
23.84 0.97924676
23.85 0.97925537
23.86 0.97926397
23.87 0.97927256
23.88 0.97928115
23.89 0.97928973
23.9 0.97929831
23.91 0.97930687
23.92 0.97931543
23.93 0.97932399
23.94 0.97933253
23.95 0.97934107
23.96 0.9793496
23.97 0.97935813
23.98 0.97936664
23.99 0.97937515
24 0.97938366
24.01 0.97939215
24.02 0.97940064
24.03 0.97940912
24.04 0.9794176
24.05 0.97942607
24.06 0.97943453
24.07 0.97944298
24.08 0.97945143
24.09 0.97945987
24.1 0.97946831
24.11 0.97947673
24.12 0.97948515
24.13 0.97949356
24.14 0.97950197
24.15 0.97951037
24.16 0.97951876
24.17 0.97952715
24.18 0.97953553
24.19 0.9795439
24.2 0.97955226
24.21 0.97956062
24.22 0.97956897
24.23 0.97957732
24.24 0.97958565
24.25 0.97959398
24.26 0.97960231
24.27 0.97961062
24.28 0.97961893
24.29 0.97962724
24.3 0.97963553
24.31 0.97964382
24.32 0.97965211
24.33 0.97966038
24.34 0.97966865
24.35 0.97967692
24.36 0.97968517
24.37 0.97969342
24.38 0.97970167
24.39 0.9797099
24.4 0.97971813
24.41 0.97972635
24.42 0.97973457
24.43 0.97974278
24.44 0.97975098
24.45 0.97975918
24.46 0.97976737
24.47 0.97977555
24.48 0.97978373
24.49 0.9797919
24.5 0.97980006
24.51 0.97980822
24.52 0.97981637
24.53 0.97982451
24.54 0.97983265
24.55 0.97984078
24.56 0.9798489
24.57 0.97985702
24.58 0.97986513
24.59 0.97987323
24.6 0.97988133
24.61 0.97988942
24.62 0.97989751
24.63 0.97990559
24.64 0.97991366
24.65 0.97992172
24.66 0.97992978
24.67 0.97993783
24.68 0.97994588
24.69 0.97995392
24.7 0.97996195
24.71 0.97996998
24.72 0.979978
24.73 0.97998601
24.74 0.97999402
24.75 0.98000202
24.76 0.98001001
24.77 0.980018
24.78 0.98002598
24.79 0.98003396
24.8 0.98004193
24.81 0.98004989
24.82 0.98005785
24.83 0.9800658
24.84 0.98007374
24.85 0.98008168
24.86 0.98008961
24.87 0.98009753
24.88 0.98010545
24.89 0.98011336
24.9 0.98012127
24.91 0.98012917
24.92 0.98013706
24.93 0.98014495
24.94 0.98015283
24.95 0.9801607
24.96 0.98016857
24.97 0.98017643
24.98 0.98018429
24.99 0.98019214
25 0.98019998
25.01 0.98020782
25.02 0.98021565
25.03 0.98022347
25.04 0.98023129
25.05 0.9802391
25.06 0.98024691
25.07 0.98025471
25.08 0.9802625
25.09 0.98027029
25.1 0.98027807
25.11 0.98028585
25.12 0.98029362
25.13 0.98030138
25.14 0.98030914
25.15 0.98031689
25.16 0.98032463
25.17 0.98033237
25.18 0.9803401
25.19 0.98034783
25.2 0.98035555
25.21 0.98036326
25.22 0.98037097
25.23 0.98037867
25.24 0.98038637
25.25 0.98039406
25.26 0.98040174
25.27 0.98040942
25.28 0.98041709
25.29 0.98042476
25.3 0.98043242
25.31 0.98044007
25.32 0.98044772
25.33 0.98045536
25.34 0.980463
25.35 0.98047063
25.36 0.98047825
25.37 0.98048587
25.38 0.98049349
25.39 0.98050109
25.4 0.98050869
25.41 0.98051629
25.42 0.98052388
25.43 0.98053146
25.44 0.98053903
25.45 0.98054661
25.46 0.98055417
25.47 0.98056173
25.48 0.98056928
25.49 0.98057683
25.5 0.98058437
25.51 0.98059191
25.52 0.98059944
25.53 0.98060696
25.54 0.98061448
25.55 0.98062199
25.56 0.9806295
25.57 0.980637
25.58 0.98064449
25.59 0.98065198
25.6 0.98065947
25.61 0.98066694
25.62 0.98067442
25.63 0.98068188
25.64 0.98068934
25.65 0.9806968
25.66 0.98070425
25.67 0.98071169
25.68 0.98071913
25.69 0.98072656
25.7 0.98073398
25.71 0.9807414
25.72 0.98074882
25.73 0.98075623
25.74 0.98076363
25.75 0.98077103
25.76 0.98077842
25.77 0.9807858
25.78 0.98079318
25.79 0.98080056
25.8 0.98080793
25.81 0.98081529
25.82 0.98082265
25.83 0.98083
25.84 0.98083735
25.85 0.98084469
25.86 0.98085202
25.87 0.98085935
25.88 0.98086667
25.89 0.98087399
25.9 0.98088131
25.91 0.98088861
25.92 0.98089591
25.93 0.98090321
25.94 0.9809105
25.95 0.98091778
25.96 0.98092506
25.97 0.98093234
25.98 0.98093961
25.99 0.98094687
26 0.98095412
26.01 0.98096138
26.02 0.98096862
26.03 0.98097586
26.04 0.9809831
26.05 0.98099033
26.06 0.98099755
26.07 0.98100477
26.08 0.98101198
26.09 0.98101919
26.1 0.98102639
26.11 0.98103359
26.12 0.98104078
26.13 0.98104797
26.14 0.98105515
26.15 0.98106232
26.16 0.98106949
26.17 0.98107665
26.18 0.98108381
26.19 0.98109097
26.2 0.98109811
26.21 0.98110526
26.22 0.98111239
26.23 0.98111952
26.24 0.98112665
26.25 0.98113377
26.26 0.98114089
26.27 0.981148
26.28 0.9811551
26.29 0.9811622
26.3 0.98116929
26.31 0.98117638
26.32 0.98118347
26.33 0.98119054
26.34 0.98119762
26.35 0.98120468
26.36 0.98121175
26.37 0.9812188
26.38 0.98122585
26.39 0.9812329
26.4 0.98123994
26.41 0.98124698
26.42 0.98125401
26.43 0.98126103
26.44 0.98126805
26.45 0.98127507
26.46 0.98128207
26.47 0.98128908
26.48 0.98129608
26.49 0.98130307
26.5 0.98131006
26.51 0.98131704
26.52 0.98132402
26.53 0.98133099
26.54 0.98133796
26.55 0.98134492
26.56 0.98135188
26.57 0.98135883
26.58 0.98136578
26.59 0.98137272
26.6 0.98137966
26.61 0.98138659
26.62 0.98139351
26.63 0.98140043
26.64 0.98140735
26.65 0.98141426
26.66 0.98142117
26.67 0.98142807
26.68 0.98143496
26.69 0.98144185
26.7 0.98144874
26.71 0.98145562
26.72 0.98146249
26.73 0.98146936
26.74 0.98147622
26.75 0.98148308
26.76 0.98148994
26.77 0.98149679
26.78 0.98150363
26.79 0.98151047
26.8 0.9815173
26.81 0.98152413
26.82 0.98153096
26.83 0.98153778
26.84 0.98154459
26.85 0.9815514
26.86 0.9815582
26.87 0.981565
26.88 0.9815718
26.89 0.98157859
26.9 0.98158537
26.91 0.98159215
26.92 0.98159892
26.93 0.98160569
26.94 0.98161246
26.95 0.98161921
26.96 0.98162597
26.97 0.98163272
26.98 0.98163946
26.99 0.9816462
27 0.98165293
27.01 0.98165966
27.02 0.98166639
27.03 0.98167311
27.04 0.98167982
27.05 0.98168653
27.06 0.98169324
27.07 0.98169994
27.08 0.98170663
27.09 0.98171332
27.1 0.98172001
27.11 0.98172669
27.12 0.98173336
27.13 0.98174003
27.14 0.9817467
27.15 0.98175336
27.16 0.98176001
27.17 0.98176666
27.18 0.98177331
27.19 0.98177995
27.2 0.98178659
27.21 0.98179322
27.22 0.98179985
27.23 0.98180647
27.24 0.98181309
27.25 0.9818197
27.26 0.98182631
27.27 0.98183291
27.28 0.98183951
27.29 0.9818461
27.3 0.98185269
27.31 0.98185927
27.32 0.98186585
27.33 0.98187242
27.34 0.98187899
27.35 0.98188556
27.36 0.98189212
27.37 0.98189867
27.38 0.98190522
27.39 0.98191177
27.4 0.98191831
27.41 0.98192484
27.42 0.98193138
27.43 0.9819379
27.44 0.98194442
27.45 0.98195094
27.46 0.98195745
27.47 0.98196396
27.48 0.98197047
27.49 0.98197696
27.5 0.98198346
27.51 0.98198995
27.52 0.98199643
27.53 0.98200291
27.54 0.98200939
27.55 0.98201586
27.56 0.98202232
27.57 0.98202878
27.58 0.98203524
27.59 0.98204169
27.6 0.98204814
27.61 0.98205458
27.62 0.98206102
27.63 0.98206745
27.64 0.98207388
27.65 0.9820803
27.66 0.98208672
27.67 0.98209314
27.68 0.98209955
27.69 0.98210596
27.7 0.98211236
27.71 0.98211875
27.72 0.98212514
27.73 0.98213153
27.74 0.98213792
27.75 0.98214429
27.76 0.98215067
27.77 0.98215704
27.78 0.9821634
27.79 0.98216976
27.8 0.98217612
27.81 0.98218247
27.82 0.98218881
27.83 0.98219516
27.84 0.98220149
27.85 0.98220783
27.86 0.98221415
27.87 0.98222048
27.88 0.9822268
27.89 0.98223311
27.9 0.98223942
27.91 0.98224573
27.92 0.98225203
27.93 0.98225833
27.94 0.98226462
27.95 0.98227091
27.96 0.98227719
27.97 0.98228347
27.98 0.98228975
27.99 0.98229602
28 0.98230228
28.01 0.98230854
28.02 0.9823148
28.03 0.98232105
28.04 0.9823273
28.05 0.98233355
28.06 0.98233979
28.07 0.98234602
28.08 0.98235225
28.09 0.98235848
28.1 0.9823647
28.11 0.98237092
28.12 0.98237713
28.13 0.98238334
28.14 0.98238954
28.15 0.98239574
28.16 0.98240194
28.17 0.98240813
28.18 0.98241432
28.19 0.9824205
28.2 0.98242668
28.21 0.98243285
28.22 0.98243902
28.23 0.98244518
28.24 0.98245135
28.25 0.9824575
28.26 0.98246365
28.27 0.9824698
28.28 0.98247595
28.29 0.98248208
28.3 0.98248822
28.31 0.98249435
28.32 0.98250048
28.33 0.9825066
28.34 0.98251272
28.35 0.98251883
28.36 0.98252494
28.37 0.98253104
28.38 0.98253714
28.39 0.98254324
28.4 0.98254933
28.41 0.98255542
28.42 0.9825615
28.43 0.98256758
28.44 0.98257366
28.45 0.98257973
28.46 0.9825858
28.47 0.98259186
28.48 0.98259792
28.49 0.98260397
28.5 0.98261002
28.51 0.98261607
28.52 0.98262211
28.53 0.98262815
28.54 0.98263418
28.55 0.98264021
28.56 0.98264623
28.57 0.98265225
28.58 0.98265827
28.59 0.98266428
28.6 0.98267029
28.61 0.98267629
28.62 0.98268229
28.63 0.98268829
28.64 0.98269428
28.65 0.98270027
28.66 0.98270625
28.67 0.98271223
28.68 0.9827182
28.69 0.98272418
28.7 0.98273014
28.71 0.9827361
28.72 0.98274206
28.73 0.98274802
28.74 0.98275397
28.75 0.98275991
28.76 0.98276585
28.77 0.98277179
28.78 0.98277773
28.79 0.98278366
28.8 0.98278958
28.81 0.9827955
28.82 0.98280142
28.83 0.98280733
28.84 0.98281324
28.85 0.98281915
28.86 0.98282505
28.87 0.98283095
28.88 0.98283684
28.89 0.98284273
28.9 0.98284861
28.91 0.98285449
28.92 0.98286037
28.93 0.98286624
28.94 0.98287211
28.95 0.98287798
28.96 0.98288384
28.97 0.9828897
28.98 0.98289555
28.99 0.9829014
29 0.98290724
29.01 0.98291308
29.02 0.98291892
29.03 0.98292475
29.04 0.98293058
29.05 0.98293641
29.06 0.98294223
29.07 0.98294804
29.08 0.98295386
29.09 0.98295967
29.1 0.98296547
29.11 0.98297127
29.12 0.98297707
29.13 0.98298286
29.14 0.98298865
29.15 0.98299444
29.16 0.98300022
29.17 0.983006
29.18 0.98301177
29.19 0.98301754
29.2 0.98302331
29.21 0.98302907
29.22 0.98303482
29.23 0.98304058
29.24 0.98304633
29.25 0.98305207
29.26 0.98305782
29.27 0.98306356
29.28 0.98306929
29.29 0.98307502
29.3 0.98308075
29.31 0.98308647
29.32 0.98309219
29.33 0.9830979
29.34 0.98310362
29.35 0.98310932
29.36 0.98311503
29.37 0.98312073
29.38 0.98312642
29.39 0.98313211
29.4 0.9831378
29.41 0.98314349
29.42 0.98314917
29.43 0.98315484
29.44 0.98316052
29.45 0.98316619
29.46 0.98317185
29.47 0.98317751
29.48 0.98318317
29.49 0.98318882
29.5 0.98319447
29.51 0.98320012
29.52 0.98320576
29.53 0.9832114
29.54 0.98321704
29.55 0.98322267
29.56 0.98322829
29.57 0.98323392
29.58 0.98323954
29.59 0.98324515
29.6 0.98325077
29.61 0.98325637
29.62 0.98326198
29.63 0.98326758
29.64 0.98327318
29.65 0.98327877
29.66 0.98328436
29.67 0.98328995
29.68 0.98329553
29.69 0.98330111
29.7 0.98330668
29.71 0.98331225
29.72 0.98331782
29.73 0.98332338
29.74 0.98332894
29.75 0.9833345
29.76 0.98334005
29.77 0.9833456
29.78 0.98335115
29.79 0.98335669
29.8 0.98336223
29.81 0.98336776
29.82 0.98337329
29.83 0.98337882
29.84 0.98338434
29.85 0.98338986
29.86 0.98339538
29.87 0.98340089
29.88 0.9834064
29.89 0.9834119
29.9 0.9834174
29.91 0.9834229
29.92 0.98342839
29.93 0.98343388
29.94 0.98343937
29.95 0.98344485
29.96 0.98345033
29.97 0.98345581
29.98 0.98346128
29.99 0.98346675
30 0.98347221
30.01 0.98347767
30.02 0.98348313
30.03 0.98348859
30.04 0.98349404
30.05 0.98349948
30.06 0.98350493
30.07 0.98351037
30.08 0.9835158
30.09 0.98352123
30.1 0.98352666
30.11 0.98353209
30.12 0.98353751
30.13 0.98354293
30.14 0.98354834
30.15 0.98355375
30.16 0.98355916
30.17 0.98356456
30.18 0.98356996
30.19 0.98357536
30.2 0.98358075
30.21 0.98358614
30.22 0.98359153
30.23 0.98359691
30.24 0.98360229
30.25 0.98360767
30.26 0.98361304
30.27 0.98361841
30.28 0.98362377
30.29 0.98362913
30.3 0.98363449
30.31 0.98363985
30.32 0.9836452
30.33 0.98365055
30.34 0.98365589
30.35 0.98366123
30.36 0.98366657
30.37 0.9836719
30.38 0.98367723
30.39 0.98368256
30.4 0.98368788
30.41 0.9836932
30.42 0.98369852
30.43 0.98370383
30.44 0.98370914
30.45 0.98371444
30.46 0.98371975
30.47 0.98372504
30.48 0.98373034
30.49 0.98373563
30.5 0.98374092
30.51 0.98374621
30.52 0.98375149
30.53 0.98375677
30.54 0.98376204
30.55 0.98376731
30.56 0.98377258
30.57 0.98377784
30.58 0.98378311
30.59 0.98378836
30.6 0.98379362
30.61 0.98379887
30.62 0.98380412
30.63 0.98380936
30.64 0.9838146
30.65 0.98381984
30.66 0.98382507
30.67 0.9838303
30.68 0.98383553
30.69 0.98384075
30.7 0.98384597
30.71 0.98385119
30.72 0.9838564
30.73 0.98386161
30.74 0.98386682
30.75 0.98387203
30.76 0.98387723
30.77 0.98388242
30.78 0.98388762
30.79 0.98389281
30.8 0.98389799
30.81 0.98390318
30.82 0.98390836
30.83 0.98391353
30.84 0.98391871
30.85 0.98392388
30.86 0.98392904
30.87 0.98393421
30.88 0.98393937
30.89 0.98394452
30.9 0.98394968
30.91 0.98395483
30.92 0.98395997
30.93 0.98396512
30.94 0.98397026
30.95 0.9839754
30.96 0.98398053
30.97 0.98398566
30.98 0.98399079
30.99 0.98399591
31 0.98400103
31.01 0.98400615
31.02 0.98401126
31.03 0.98401637
31.04 0.98402148
31.05 0.98402659
31.06 0.98403169
31.07 0.98403679
31.08 0.98404188
31.09 0.98404697
31.1 0.98405206
31.11 0.98405714
31.12 0.98406223
31.13 0.9840673
31.14 0.98407238
31.15 0.98407745
31.16 0.98408252
31.17 0.98408758
31.18 0.98409265
31.19 0.98409771
31.2 0.98410276
31.21 0.98410781
31.22 0.98411286
31.23 0.98411791
31.24 0.98412295
31.25 0.98412799
31.26 0.98413303
31.27 0.98413806
31.28 0.98414309
31.29 0.98414812
31.3 0.98415314
31.31 0.98415816
31.32 0.98416318
31.33 0.98416819
31.34 0.98417321
31.35 0.98417821
31.36 0.98418322
31.37 0.98418822
31.38 0.98419322
31.39 0.98419821
31.4 0.98420321
31.41 0.98420819
31.42 0.98421318
31.43 0.98421816
31.44 0.98422314
31.45 0.98422812
31.46 0.98423309
31.47 0.98423806
31.48 0.98424303
31.49 0.98424799
31.5 0.98425295
31.51 0.98425791
31.52 0.98426286
31.53 0.98426782
31.54 0.98427276
31.55 0.98427771
31.56 0.98428265
31.57 0.98428759
31.58 0.98429253
31.59 0.98429746
31.6 0.98430239
31.61 0.98430731
31.62 0.98431224
31.63 0.98431716
31.64 0.98432207
31.65 0.98432699
31.66 0.9843319
31.67 0.98433681
31.68 0.98434171
31.69 0.98434661
31.7 0.98435151
31.71 0.98435641
31.72 0.9843613
31.73 0.98436619
31.74 0.98437108
31.75 0.98437596
31.76 0.98438084
31.77 0.98438572
31.78 0.98439059
31.79 0.98439546
31.8 0.98440033
31.81 0.9844052
31.82 0.98441006
31.83 0.98441492
31.84 0.98441978
31.85 0.98442463
31.86 0.98442948
31.87 0.98443433
31.88 0.98443917
31.89 0.98444401
31.9 0.98444885
31.91 0.98445368
31.92 0.98445852
31.93 0.98446334
31.94 0.98446817
31.95 0.98447299
31.96 0.98447781
31.97 0.98448263
31.98 0.98448744
31.99 0.98449225
32 0.98449706
32.01 0.98450187
32.02 0.98450667
32.03 0.98451147
32.04 0.98451627
32.05 0.98452106
32.06 0.98452585
32.07 0.98453064
32.08 0.98453542
32.09 0.9845402
32.1 0.98454498
32.11 0.98454975
32.12 0.98455453
32.13 0.9845593
32.14 0.98456406
32.15 0.98456883
32.16 0.98457359
32.17 0.98457835
32.18 0.9845831
32.19 0.98458785
32.2 0.9845926
32.21 0.98459735
32.22 0.98460209
32.23 0.98460683
32.24 0.98461157
32.25 0.9846163
32.26 0.98462103
32.27 0.98462576
32.28 0.98463049
32.29 0.98463521
32.3 0.98463993
32.31 0.98464465
32.32 0.98464936
32.33 0.98465407
32.34 0.98465878
32.35 0.98466349
32.36 0.98466819
32.37 0.98467289
32.38 0.98467758
32.39 0.98468228
32.4 0.98468697
32.41 0.98469166
32.42 0.98469634
32.43 0.98470102
32.44 0.9847057
32.45 0.98471038
32.46 0.98471505
32.47 0.98471973
32.48 0.98472439
32.49 0.98472906
32.5 0.98473372
32.51 0.98473838
32.52 0.98474304
32.53 0.98474769
32.54 0.98475234
32.55 0.98475699
32.56 0.98476164
32.57 0.98476628
32.58 0.98477092
32.59 0.98477555
32.6 0.98478019
32.61 0.98478482
32.62 0.98478945
32.63 0.98479407
32.64 0.9847987
32.65 0.98480332
32.66 0.98480793
32.67 0.98481255
32.68 0.98481716
32.69 0.98482177
32.7 0.98482637
32.71 0.98483098
32.72 0.98483558
32.73 0.98484017
32.74 0.98484477
32.75 0.98484936
32.76 0.98485395
32.77 0.98485854
32.78 0.98486312
32.79 0.9848677
32.8 0.98487228
32.81 0.98487685
32.82 0.98488143
32.83 0.984886
32.84 0.98489056
32.85 0.98489513
32.86 0.98489969
32.87 0.98490425
32.88 0.9849088
32.89 0.98491336
32.9 0.98491791
32.91 0.98492246
32.92 0.984927
32.93 0.98493154
32.94 0.98493608
32.95 0.98494062
32.96 0.98494515
32.97 0.98494968
32.98 0.98495421
32.99 0.98495874
33 0.98496326
33.01 0.98496778
33.02 0.9849723
33.03 0.98497682
33.04 0.98498133
33.05 0.98498584
33.06 0.98499034
33.07 0.98499485
33.08 0.98499935
33.09 0.98500385
33.1 0.98500835
33.11 0.98501284
33.12 0.98501733
33.13 0.98502182
33.14 0.9850263
33.15 0.98503079
33.16 0.98503527
33.17 0.98503974
33.18 0.98504422
33.19 0.98504869
33.2 0.98505316
33.21 0.98505762
33.22 0.98506209
33.23 0.98506655
33.24 0.98507101
33.25 0.98507546
33.26 0.98507992
33.27 0.98508437
33.28 0.98508882
33.29 0.98509326
33.3 0.9850977
33.31 0.98510214
33.32 0.98510658
33.33 0.98511102
33.34 0.98511545
33.35 0.98511988
33.36 0.9851243
33.37 0.98512873
33.38 0.98513315
33.39 0.98513757
33.4 0.98514199
33.41 0.9851464
33.42 0.98515081
33.43 0.98515522
33.44 0.98515962
33.45 0.98516403
33.46 0.98516843
33.47 0.98517283
33.48 0.98517722
33.49 0.98518161
33.5 0.985186
33.51 0.98519039
33.52 0.98519478
33.53 0.98519916
33.54 0.98520354
33.55 0.98520792
33.56 0.98521229
33.57 0.98521666
33.58 0.98522103
33.59 0.9852254
33.6 0.98522976
33.61 0.98523412
33.62 0.98523848
33.63 0.98524284
33.64 0.98524719
33.65 0.98525155
33.66 0.98525589
33.67 0.98526024
33.68 0.98526458
33.69 0.98526893
33.7 0.98527326
33.71 0.9852776
33.72 0.98528193
33.73 0.98528626
33.74 0.98529059
33.75 0.98529492
33.76 0.98529924
33.77 0.98530356
33.78 0.98530788
33.79 0.9853122
33.8 0.98531651
33.81 0.98532082
33.82 0.98532513
33.83 0.98532943
33.84 0.98533374
33.85 0.98533804
33.86 0.98534234
33.87 0.98534663
33.88 0.98535092
33.89 0.98535521
33.9 0.9853595
33.91 0.98536379
33.92 0.98536807
33.93 0.98537235
33.94 0.98537663
33.95 0.9853809
33.96 0.98538518
33.97 0.98538945
33.98 0.98539371
33.99 0.98539798
34 0.98540224
34.01 0.9854065
34.02 0.98541076
34.03 0.98541502
34.04 0.98541927
34.05 0.98542352
34.06 0.98542777
34.07 0.98543201
34.08 0.98543626
34.09 0.9854405
34.1 0.98544474
34.11 0.98544897
34.12 0.9854532
34.13 0.98545744
34.14 0.98546166
34.15 0.98546589
34.16 0.98547011
34.17 0.98547433
34.18 0.98547855
34.19 0.98548277
34.2 0.98548698
34.21 0.98549119
34.22 0.9854954
34.23 0.98549961
34.24 0.98550381
34.25 0.98550801
34.26 0.98551221
34.27 0.98551641
34.28 0.9855206
34.29 0.98552479
34.3 0.98552898
34.31 0.98553317
34.32 0.98553735
34.33 0.98554154
34.34 0.98554572
34.35 0.98554989
34.36 0.98555407
34.37 0.98555824
34.38 0.98556241
34.39 0.98556658
34.4 0.98557074
34.41 0.9855749
34.42 0.98557907
34.43 0.98558322
34.44 0.98558738
34.45 0.98559153
34.46 0.98559568
34.47 0.98559983
34.48 0.98560398
34.49 0.98560812
34.5 0.98561226
34.51 0.9856164
34.52 0.98562054
34.53 0.98562467
34.54 0.9856288
34.55 0.98563293
34.56 0.98563706
34.57 0.98564118
34.58 0.9856453
34.59 0.98564942
34.6 0.98565354
34.61 0.98565766
34.62 0.98566177
34.63 0.98566588
34.64 0.98566999
34.65 0.98567409
34.66 0.9856782
34.67 0.9856823
34.68 0.9856864
34.69 0.98569049
34.7 0.98569459
34.71 0.98569868
34.72 0.98570277
34.73 0.98570685
34.74 0.98571094
34.75 0.98571502
34.76 0.9857191
34.77 0.98572318
34.78 0.98572725
34.79 0.98573133
34.8 0.9857354
34.81 0.98573946
34.82 0.98574353
34.83 0.98574759
34.84 0.98575165
34.85 0.98575571
34.86 0.98575977
34.87 0.98576382
34.88 0.98576788
34.89 0.98577193
34.9 0.98577597
34.91 0.98578002
34.92 0.98578406
34.93 0.9857881
34.94 0.98579214
34.95 0.98579618
34.96 0.98580021
34.97 0.98580424
34.98 0.98580827
34.99 0.9858123
35 0.98581632
35.01 0.98582034
35.02 0.98582436
35.03 0.98582838
35.04 0.9858324
35.05 0.98583641
35.06 0.98584042
35.07 0.98584443
35.08 0.98584844
35.09 0.98585244
35.1 0.98585644
35.11 0.98586044
35.12 0.98586444
35.13 0.98586843
35.14 0.98587243
35.15 0.98587642
35.16 0.9858804
35.17 0.98588439
35.18 0.98588837
35.19 0.98589235
35.2 0.98589633
35.21 0.98590031
35.22 0.98590429
35.23 0.98590826
35.24 0.98591223
35.25 0.9859162
35.26 0.98592016
35.27 0.98592413
35.28 0.98592809
35.29 0.98593205
35.3 0.985936
35.31 0.98593996
35.32 0.98594391
35.33 0.98594786
35.34 0.98595181
35.35 0.98595575
35.36 0.9859597
35.37 0.98596364
35.38 0.98596758
35.39 0.98597151
35.4 0.98597545
35.41 0.98597938
35.42 0.98598331
35.43 0.98598724
35.44 0.98599117
35.45 0.98599509
35.46 0.98599901
35.47 0.98600293
35.48 0.98600685
35.49 0.98601076
35.5 0.98601467
35.51 0.98601859
35.52 0.98602249
35.53 0.9860264
35.54 0.9860303
35.55 0.98603421
35.56 0.9860381
35.57 0.986042
35.58 0.9860459
35.59 0.98604979
35.6 0.98605368
35.61 0.98605757
35.62 0.98606146
35.63 0.98606534
35.64 0.98606922
35.65 0.9860731
35.66 0.98607698
35.67 0.98608086
35.68 0.98608473
35.69 0.9860886
35.7 0.98609247
35.71 0.98609634
35.72 0.9861002
35.73 0.98610407
35.74 0.98610793
35.75 0.98611179
35.76 0.98611564
35.77 0.9861195
35.78 0.98612335
35.79 0.9861272
35.8 0.98613105
35.81 0.98613489
35.82 0.98613874
35.83 0.98614258
35.84 0.98614642
35.85 0.98615025
35.86 0.98615409
35.87 0.98615792
35.88 0.98616175
35.89 0.98616558
35.9 0.98616941
35.91 0.98617323
35.92 0.98617705
35.93 0.98618087
35.94 0.98618469
35.95 0.98618851
35.96 0.98619232
35.97 0.98619613
35.98 0.98619994
35.99 0.98620375
36 0.98620756
36.01 0.98621136
36.02 0.98621516
36.03 0.98621896
36.04 0.98622276
36.05 0.98622655
36.06 0.98623035
36.07 0.98623414
36.08 0.98623793
36.09 0.98624171
36.1 0.9862455
36.11 0.98624928
36.12 0.98625306
36.13 0.98625684
36.14 0.98626061
36.15 0.98626439
36.16 0.98626816
36.17 0.98627193
36.18 0.9862757
36.19 0.98627946
36.2 0.98628323
36.21 0.98628699
36.22 0.98629075
36.23 0.98629451
36.24 0.98629826
36.25 0.98630202
36.26 0.98630577
36.27 0.98630952
36.28 0.98631327
36.29 0.98631701
36.3 0.98632075
36.31 0.9863245
36.32 0.98632823
36.33 0.98633197
36.34 0.98633571
36.35 0.98633944
36.36 0.98634317
36.37 0.9863469
36.38 0.98635063
36.39 0.98635435
36.4 0.98635807
36.41 0.9863618
36.42 0.98636551
36.43 0.98636923
36.44 0.98637295
36.45 0.98637666
36.46 0.98638037
36.47 0.98638408
36.48 0.98638778
36.49 0.98639149
36.5 0.98639519
36.51 0.98639889
36.52 0.98640259
36.53 0.98640629
36.54 0.98640998
36.55 0.98641367
36.56 0.98641737
36.57 0.98642105
36.58 0.98642474
36.59 0.98642843
36.6 0.98643211
36.61 0.98643579
36.62 0.98643947
36.63 0.98644314
36.64 0.98644682
36.65 0.98645049
36.66 0.98645416
36.67 0.98645783
36.68 0.9864615
36.69 0.98646516
36.7 0.98646882
36.71 0.98647248
36.72 0.98647614
36.73 0.9864798
36.74 0.98648345
36.75 0.98648711
36.76 0.98649076
36.77 0.98649441
36.78 0.98649805
36.79 0.9865017
36.8 0.98650534
36.81 0.98650898
36.82 0.98651262
36.83 0.98651626
36.84 0.98651989
36.85 0.98652353
36.86 0.98652716
36.87 0.98653079
36.88 0.98653441
36.89 0.98653804
36.9 0.98654166
36.91 0.98654528
36.92 0.9865489
36.93 0.98655252
36.94 0.98655614
36.95 0.98655975
36.96 0.98656336
36.97 0.98656697
36.98 0.98657058
36.99 0.98657419
37 0.98657779
37.01 0.98658139
37.02 0.98658499
37.03 0.98658859
37.04 0.98659219
37.05 0.98659578
37.06 0.98659937
37.07 0.98660296
37.08 0.98660655
37.09 0.98661014
37.1 0.98661372
37.11 0.98661731
37.12 0.98662089
37.13 0.98662447
37.14 0.98662804
37.15 0.98663162
37.16 0.98663519
37.17 0.98663876
37.18 0.98664233
37.19 0.9866459
37.2 0.98664946
37.21 0.98665303
37.22 0.98665659
37.23 0.98666015
37.24 0.98666371
37.25 0.98666726
37.26 0.98667082
37.27 0.98667437
37.28 0.98667792
37.29 0.98668147
37.3 0.98668501
37.31 0.98668856
37.32 0.9866921
37.33 0.98669564
37.34 0.98669918
37.35 0.98670272
37.36 0.98670625
37.37 0.98670979
37.38 0.98671332
37.39 0.98671685
37.4 0.98672038
37.41 0.9867239
37.42 0.98672743
37.43 0.98673095
37.44 0.98673447
37.45 0.98673799
37.46 0.9867415
37.47 0.98674502
37.48 0.98674853
37.49 0.98675204
37.5 0.98675555
37.51 0.98675906
37.52 0.98676256
37.53 0.98676607
37.54 0.98676957
37.55 0.98677307
37.56 0.98677657
37.57 0.98678006
37.58 0.98678356
37.59 0.98678705
37.6 0.98679054
37.61 0.98679403
37.62 0.98679752
37.63 0.986801
37.64 0.98680448
37.65 0.98680797
37.66 0.98681145
37.67 0.98681492
37.68 0.9868184
37.69 0.98682187
37.7 0.98682534
37.71 0.98682882
37.72 0.98683228
37.73 0.98683575
37.74 0.98683922
37.75 0.98684268
37.76 0.98684614
37.77 0.9868496
37.78 0.98685306
37.79 0.98685651
37.8 0.98685997
37.81 0.98686342
37.82 0.98686687
37.83 0.98687032
37.84 0.98687376
37.85 0.98687721
37.86 0.98688065
37.87 0.98688409
37.88 0.98688753
37.89 0.98689097
37.9 0.98689441
37.91 0.98689784
37.92 0.98690127
37.93 0.9869047
37.94 0.98690813
37.95 0.98691156
37.96 0.98691498
37.97 0.98691841
37.98 0.98692183
37.99 0.98692525
38 0.98692867
38.01 0.98693208
38.02 0.9869355
38.03 0.98693891
38.04 0.98694232
38.05 0.98694573
38.06 0.98694914
38.07 0.98695254
38.08 0.98695595
38.09 0.98695935
38.1 0.98696275
38.11 0.98696615
38.12 0.98696954
38.13 0.98697294
38.14 0.98697633
38.15 0.98697972
38.16 0.98698311
38.17 0.9869865
38.18 0.98698989
38.19 0.98699327
38.2 0.98699665
38.21 0.98700003
38.22 0.98700341
38.23 0.98700679
38.24 0.98701016
38.25 0.98701354
38.26 0.98701691
38.27 0.98702028
38.28 0.98702365
38.29 0.98702702
38.3 0.98703038
38.31 0.98703374
38.32 0.98703711
38.33 0.98704046
38.34 0.98704382
38.35 0.98704718
38.36 0.98705053
38.37 0.98705389
38.38 0.98705724
38.39 0.98706059
38.4 0.98706393
38.41 0.98706728
38.42 0.98707062
38.43 0.98707397
38.44 0.98707731
38.45 0.98708065
38.46 0.98708398
38.47 0.98708732
38.48 0.98709065
38.49 0.98709398
38.5 0.98709731
38.51 0.98710064
38.52 0.98710397
38.53 0.9871073
38.54 0.98711062
38.55 0.98711394
38.56 0.98711726
38.57 0.98712058
38.58 0.9871239
38.59 0.98712721
38.6 0.98713052
38.61 0.98713383
38.62 0.98713714
38.63 0.98714045
38.64 0.98714376
38.65 0.98714706
38.66 0.98715037
38.67 0.98715367
38.68 0.98715697
38.69 0.98716027
38.7 0.98716356
38.71 0.98716686
38.72 0.98717015
38.73 0.98717344
38.74 0.98717673
38.75 0.98718002
38.76 0.9871833
38.77 0.98718659
38.78 0.98718987
38.79 0.98719315
38.8 0.98719643
38.81 0.98719971
38.82 0.98720298
38.83 0.98720626
38.84 0.98720953
38.85 0.9872128
38.86 0.98721607
38.87 0.98721934
38.88 0.98722261
38.89 0.98722587
38.9 0.98722913
38.91 0.98723239
38.92 0.98723565
38.93 0.98723891
38.94 0.98724217
38.95 0.98724542
38.96 0.98724867
38.97 0.98725192
38.98 0.98725517
38.99 0.98725842
39 0.98726167
39.01 0.98726491
39.02 0.98726815
39.03 0.98727139
39.04 0.98727463
39.05 0.98727787
39.06 0.98728111
39.07 0.98728434
39.08 0.98728758
39.09 0.98729081
39.1 0.98729404
39.11 0.98729726
39.12 0.98730049
39.13 0.98730371
39.14 0.98730694
39.15 0.98731016
39.16 0.98731338
39.17 0.9873166
39.18 0.98731981
39.19 0.98732303
39.2 0.98732624
39.21 0.98732945
39.22 0.98733266
39.23 0.98733587
39.24 0.98733908
39.25 0.98734228
39.26 0.98734549
39.27 0.98734869
39.28 0.98735189
39.29 0.98735509
39.3 0.98735828
39.31 0.98736148
39.32 0.98736467
39.33 0.98736786
39.34 0.98737105
39.35 0.98737424
39.36 0.98737743
39.37 0.98738062
39.38 0.9873838
39.39 0.98738698
39.4 0.98739016
39.41 0.98739334
39.42 0.98739652
39.43 0.9873997
39.44 0.98740287
39.45 0.98740604
39.46 0.98740922
39.47 0.98741238
39.48 0.98741555
39.49 0.98741872
39.5 0.98742188
39.51 0.98742505
39.52 0.98742821
39.53 0.98743137
39.54 0.98743453
39.55 0.98743768
39.56 0.98744084
39.57 0.98744399
39.58 0.98744715
39.59 0.9874503
39.6 0.98745345
39.61 0.98745659
39.62 0.98745974
39.63 0.98746288
39.64 0.98746603
39.65 0.98746917
39.66 0.98747231
39.67 0.98747544
39.68 0.98747858
39.69 0.98748172
39.7 0.98748485
39.71 0.98748798
39.72 0.98749111
39.73 0.98749424
39.74 0.98749737
39.75 0.98750049
39.76 0.98750362
39.77 0.98750674
39.78 0.98750986
39.79 0.98751298
39.8 0.98751609
39.81 0.98751921
39.82 0.98752233
39.83 0.98752544
39.84 0.98752855
39.85 0.98753166
39.86 0.98753477
39.87 0.98753787
39.88 0.98754098
39.89 0.98754408
39.9 0.98754719
39.91 0.98755029
39.92 0.98755339
39.93 0.98755648
39.94 0.98755958
39.95 0.98756267
39.96 0.98756577
39.97 0.98756886
39.98 0.98757195
39.99 0.98757504
40 0.98757812
40.01 0.98758121
40.02 0.98758429
40.03 0.98758737
40.04 0.98759045
40.05 0.98759353
40.06 0.98759661
40.07 0.98759969
40.08 0.98760276
40.09 0.98760583
40.1 0.9876089
40.11 0.98761197
40.12 0.98761504
40.13 0.98761811
40.14 0.98762118
40.15 0.98762424
40.16 0.9876273
40.17 0.98763036
40.18 0.98763342
40.19 0.98763648
40.2 0.98763954
40.21 0.98764259
40.22 0.98764564
40.23 0.9876487
40.24 0.98765175
40.25 0.98765479
40.26 0.98765784
40.27 0.98766089
40.28 0.98766393
40.29 0.98766697
40.3 0.98767002
40.31 0.98767306
40.32 0.98767609
40.33 0.98767913
40.34 0.98768217
40.35 0.9876852
40.36 0.98768823
40.37 0.98769126
40.38 0.98769429
40.39 0.98769732
40.4 0.98770035
40.41 0.98770337
40.42 0.98770639
40.43 0.98770941
40.44 0.98771244
40.45 0.98771545
40.46 0.98771847
40.47 0.98772149
40.48 0.9877245
40.49 0.98772751
40.5 0.98773053
40.51 0.98773354
40.52 0.98773654
40.53 0.98773955
40.54 0.98774256
40.55 0.98774556
40.56 0.98774856
40.57 0.98775156
40.58 0.98775456
40.59 0.98775756
40.6 0.98776056
40.61 0.98776355
40.62 0.98776655
40.63 0.98776954
40.64 0.98777253
40.65 0.98777552
40.66 0.98777851
40.67 0.9877815
40.68 0.98778448
40.69 0.98778746
40.7 0.98779045
40.71 0.98779343
40.72 0.98779641
40.73 0.98779938
40.74 0.98780236
40.75 0.98780533
40.76 0.98780831
40.77 0.98781128
40.78 0.98781425
40.79 0.98781722
40.8 0.98782019
40.81 0.98782315
40.82 0.98782612
40.83 0.98782908
40.84 0.98783204
40.85 0.987835
40.86 0.98783796
40.87 0.98784092
40.88 0.98784388
40.89 0.98784683
40.9 0.98784978
40.91 0.98785273
40.92 0.98785568
40.93 0.98785863
40.94 0.98786158
40.95 0.98786453
40.96 0.98786747
40.97 0.98787041
40.98 0.98787336
40.99 0.9878763
41 0.98787924
41.01 0.98788217
41.02 0.98788511
41.03 0.98788804
41.04 0.98789098
41.05 0.98789391
41.06 0.98789684
41.07 0.98789977
41.08 0.9879027
41.09 0.98790562
41.1 0.98790855
41.11 0.98791147
41.12 0.98791439
41.13 0.98791731
41.14 0.98792023
41.15 0.98792315
41.16 0.98792606
41.17 0.98792898
41.18 0.98793189
41.19 0.9879348
41.2 0.98793772
41.21 0.98794062
41.22 0.98794353
41.23 0.98794644
41.24 0.98794934
41.25 0.98795225
41.26 0.98795515
41.27 0.98795805
41.28 0.98796095
41.29 0.98796385
41.3 0.98796674
41.31 0.98796964
41.32 0.98797253
41.33 0.98797543
41.34 0.98797832
41.35 0.98798121
41.36 0.98798409
41.37 0.98798698
41.38 0.98798987
41.39 0.98799275
41.4 0.98799563
41.41 0.98799851
41.42 0.98800139
41.43 0.98800427
41.44 0.98800715
41.45 0.98801003
41.46 0.9880129
41.47 0.98801577
41.48 0.98801864
41.49 0.98802152
41.5 0.98802438
41.51 0.98802725
41.52 0.98803012
41.53 0.98803298
41.54 0.98803585
41.55 0.98803871
41.56 0.98804157
41.57 0.98804443
41.58 0.98804729
41.59 0.98805014
41.6 0.988053
41.61 0.98805585
41.62 0.9880587
41.63 0.98806155
41.64 0.9880644
41.65 0.98806725
41.66 0.9880701
41.67 0.98807295
41.68 0.98807579
41.69 0.98807863
41.7 0.98808147
41.71 0.98808431
41.72 0.98808715
41.73 0.98808999
41.74 0.98809283
41.75 0.98809566
41.76 0.9880985
41.77 0.98810133
41.78 0.98810416
41.79 0.98810699
41.8 0.98810982
41.81 0.98811264
41.82 0.98811547
41.83 0.98811829
41.84 0.98812112
41.85 0.98812394
41.86 0.98812676
41.87 0.98812958
41.88 0.98813239
41.89 0.98813521
41.9 0.98813802
41.91 0.98814084
41.92 0.98814365
41.93 0.98814646
41.94 0.98814927
41.95 0.98815208
41.96 0.98815488
41.97 0.98815769
41.98 0.98816049
41.99 0.9881633
42 0.9881661
42.01 0.9881689
42.02 0.9881717
42.03 0.98817449
42.04 0.98817729
42.05 0.98818008
42.06 0.98818288
42.07 0.98818567
42.08 0.98818846
42.09 0.98819125
42.1 0.98819404
42.11 0.98819683
42.12 0.98819961
42.13 0.9882024
42.14 0.98820518
42.15 0.98820796
42.16 0.98821074
42.17 0.98821352
42.18 0.9882163
42.19 0.98821907
42.2 0.98822185
42.21 0.98822462
42.22 0.98822739
42.23 0.98823017
42.24 0.98823294
42.25 0.9882357
42.26 0.98823847
42.27 0.98824124
42.28 0.988244
42.29 0.98824676
42.3 0.98824953
42.31 0.98825229
42.32 0.98825505
42.33 0.9882578
42.34 0.98826056
42.35 0.98826332
42.36 0.98826607
42.37 0.98826882
42.38 0.98827158
42.39 0.98827433
42.4 0.98827708
42.41 0.98827982
42.42 0.98828257
42.43 0.98828532
42.44 0.98828806
42.45 0.9882908
42.46 0.98829354
42.47 0.98829628
42.48 0.98829902
42.49 0.98830176
42.5 0.9883045
42.51 0.98830723
42.52 0.98830996
42.53 0.9883127
42.54 0.98831543
42.55 0.98831816
42.56 0.98832089
42.57 0.98832361
42.58 0.98832634
42.59 0.98832906
42.6 0.98833179
42.61 0.98833451
42.62 0.98833723
42.63 0.98833995
42.64 0.98834267
42.65 0.98834539
42.66 0.9883481
42.67 0.98835082
42.68 0.98835353
42.69 0.98835624
42.7 0.98835895
42.71 0.98836166
42.72 0.98836437
42.73 0.98836708
42.74 0.98836978
42.75 0.98837249
42.76 0.98837519
42.77 0.98837789
42.78 0.98838059
42.79 0.98838329
42.8 0.98838599
42.81 0.98838869
42.82 0.98839138
42.83 0.98839408
42.84 0.98839677
42.85 0.98839946
42.86 0.98840216
42.87 0.98840484
42.88 0.98840753
42.89 0.98841022
42.9 0.98841291
42.91 0.98841559
42.92 0.98841827
42.93 0.98842096
42.94 0.98842364
42.95 0.98842632
42.96 0.98842899
42.97 0.98843167
42.98 0.98843435
42.99 0.98843702
43 0.98843969
43.01 0.98844237
43.02 0.98844504
43.03 0.98844771
43.04 0.98845038
43.05 0.98845304
43.06 0.98845571
43.07 0.98845837
43.08 0.98846104
43.09 0.9884637
43.1 0.98846636
43.11 0.98846902
43.12 0.98847168
43.13 0.98847434
43.14 0.98847699
43.15 0.98847965
43.16 0.9884823
43.17 0.98848495
43.18 0.9884876
43.19 0.98849025
43.2 0.9884929
43.21 0.98849555
43.22 0.9884982
43.23 0.98850084
43.24 0.98850349
43.25 0.98850613
43.26 0.98850877
43.27 0.98851141
43.28 0.98851405
43.29 0.98851669
43.3 0.98851932
43.31 0.98852196
43.32 0.98852459
43.33 0.98852723
43.34 0.98852986
43.35 0.98853249
43.36 0.98853512
43.37 0.98853775
43.38 0.98854037
43.39 0.988543
43.4 0.98854562
43.41 0.98854825
43.42 0.98855087
43.43 0.98855349
43.44 0.98855611
43.45 0.98855873
43.46 0.98856135
43.47 0.98856396
43.48 0.98856658
43.49 0.98856919
43.5 0.9885718
43.51 0.98857442
43.52 0.98857703
43.53 0.98857963
43.54 0.98858224
43.55 0.98858485
43.56 0.98858745
43.57 0.98859006
43.58 0.98859266
43.59 0.98859526
43.6 0.98859786
43.61 0.98860046
43.62 0.98860306
43.63 0.98860566
43.64 0.98860826
43.65 0.98861085
43.66 0.98861344
43.67 0.98861604
43.68 0.98861863
43.69 0.98862122
43.7 0.98862381
43.71 0.98862639
43.72 0.98862898
43.73 0.98863157
43.74 0.98863415
43.75 0.98863673
43.76 0.98863931
43.77 0.9886419
43.78 0.98864447
43.79 0.98864705
43.8 0.98864963
43.81 0.98865221
43.82 0.98865478
43.83 0.98865735
43.84 0.98865993
43.85 0.9886625
43.86 0.98866507
43.87 0.98866764
43.88 0.9886702
43.89 0.98867277
43.9 0.98867534
43.91 0.9886779
43.92 0.98868046
43.93 0.98868303
43.94 0.98868559
43.95 0.98868815
43.96 0.98869071
43.97 0.98869326
43.98 0.98869582
43.99 0.98869837
44 0.98870093
44.01 0.98870348
44.02 0.98870603
44.03 0.98870858
44.04 0.98871113
44.05 0.98871368
44.06 0.98871623
44.07 0.98871877
44.08 0.98872132
44.09 0.98872386
44.1 0.9887264
44.11 0.98872894
44.12 0.98873148
44.13 0.98873402
44.14 0.98873656
44.15 0.9887391
44.16 0.98874163
44.17 0.98874417
44.18 0.9887467
44.19 0.98874923
44.2 0.98875176
44.21 0.98875429
44.22 0.98875682
44.23 0.98875935
44.24 0.98876188
44.25 0.9887644
44.26 0.98876693
44.27 0.98876945
44.28 0.98877197
44.29 0.98877449
44.3 0.98877701
44.31 0.98877953
44.32 0.98878205
44.33 0.98878456
44.34 0.98878708
44.35 0.98878959
44.36 0.9887921
44.37 0.98879462
44.38 0.98879713
44.39 0.98879964
44.4 0.98880214
44.41 0.98880465
44.42 0.98880716
44.43 0.98880966
44.44 0.98881217
44.45 0.98881467
44.46 0.98881717
44.47 0.98881967
44.48 0.98882217
44.49 0.98882467
44.5 0.98882717
44.51 0.98882966
44.52 0.98883216
44.53 0.98883465
44.54 0.98883714
44.55 0.98883964
44.56 0.98884213
44.57 0.98884461
44.58 0.9888471
44.59 0.98884959
44.6 0.98885208
44.61 0.98885456
44.62 0.98885704
44.63 0.98885953
44.64 0.98886201
44.65 0.98886449
44.66 0.98886697
44.67 0.98886945
44.68 0.98887192
44.69 0.9888744
44.7 0.98887688
44.71 0.98887935
44.72 0.98888182
44.73 0.98888429
44.74 0.98888676
44.75 0.98888923
44.76 0.9888917
44.77 0.98889417
44.78 0.98889664
44.79 0.9888991
44.8 0.98890156
44.81 0.98890403
44.82 0.98890649
44.83 0.98890895
44.84 0.98891141
44.85 0.98891387
44.86 0.98891633
44.87 0.98891878
44.88 0.98892124
44.89 0.98892369
44.9 0.98892614
44.91 0.9889286
44.92 0.98893105
44.93 0.9889335
44.94 0.98893595
44.95 0.98893839
44.96 0.98894084
44.97 0.98894329
44.98 0.98894573
44.99 0.98894817
45 0.98895062
45.01 0.98895306
45.02 0.9889555
45.03 0.98895794
45.04 0.98896037
45.05 0.98896281
45.06 0.98896525
45.07 0.98896768
45.08 0.98897011
45.09 0.98897255
45.1 0.98897498
45.11 0.98897741
45.12 0.98897984
45.13 0.98898227
45.14 0.98898469
45.15 0.98898712
45.16 0.98898954
45.17 0.98899197
45.18 0.98899439
45.19 0.98899681
45.2 0.98899923
45.21 0.98900165
45.22 0.98900407
45.23 0.98900649
45.24 0.98900891
45.25 0.98901132
45.26 0.98901374
45.27 0.98901615
45.28 0.98901856
45.29 0.98902097
45.3 0.98902338
45.31 0.98902579
45.32 0.9890282
45.33 0.98903061
45.34 0.98903301
45.35 0.98903542
45.36 0.98903782
45.37 0.98904023
45.38 0.98904263
45.39 0.98904503
45.4 0.98904743
45.41 0.98904983
45.42 0.98905222
45.43 0.98905462
45.44 0.98905702
45.45 0.98905941
45.46 0.9890618
45.47 0.9890642
45.48 0.98906659
45.49 0.98906898
45.5 0.98907137
45.51 0.98907375
45.52 0.98907614
45.53 0.98907853
45.54 0.98908091
45.55 0.9890833
45.56 0.98908568
45.57 0.98908806
45.58 0.98909044
45.59 0.98909282
45.6 0.9890952
45.61 0.98909758
45.62 0.98909995
45.63 0.98910233
45.64 0.98910471
45.65 0.98910708
45.66 0.98910945
45.67 0.98911182
45.68 0.98911419
45.69 0.98911656
45.7 0.98911893
45.71 0.9891213
45.72 0.98912366
45.73 0.98912603
45.74 0.98912839
45.75 0.98913076
45.76 0.98913312
45.77 0.98913548
45.78 0.98913784
45.79 0.9891402
45.8 0.98914256
45.81 0.98914492
45.82 0.98914727
45.83 0.98914963
45.84 0.98915198
45.85 0.98915433
45.86 0.98915669
45.87 0.98915904
45.88 0.98916139
45.89 0.98916374
45.9 0.98916608
45.91 0.98916843
45.92 0.98917078
45.93 0.98917312
45.94 0.98917546
45.95 0.98917781
45.96 0.98918015
45.97 0.98918249
45.98 0.98918483
45.99 0.98918717
46 0.98918951
46.01 0.98919184
46.02 0.98919418
46.03 0.98919651
46.04 0.98919885
46.05 0.98920118
46.06 0.98920351
46.07 0.98920584
46.08 0.98920817
46.09 0.9892105
46.1 0.98921283
46.11 0.98921516
46.12 0.98921748
46.13 0.98921981
46.14 0.98922213
46.15 0.98922445
46.16 0.98922677
46.17 0.98922909
46.18 0.98923141
46.19 0.98923373
46.2 0.98923605
46.21 0.98923837
46.22 0.98924068
46.23 0.989243
46.24 0.98924531
46.25 0.98924762
46.26 0.98924994
46.27 0.98925225
46.28 0.98925456
46.29 0.98925687
46.3 0.98925917
46.31 0.98926148
46.32 0.98926379
46.33 0.98926609
46.34 0.98926839
46.35 0.9892707
46.36 0.989273
46.37 0.9892753
46.38 0.9892776
46.39 0.9892799
46.4 0.9892822
46.41 0.98928449
46.42 0.98928679
46.43 0.98928908
46.44 0.98929138
46.45 0.98929367
46.46 0.98929596
46.47 0.98929825
46.48 0.98930054
46.49 0.98930283
46.5 0.98930512
46.51 0.98930741
46.52 0.98930969
46.53 0.98931198
46.54 0.98931426
46.55 0.98931655
46.56 0.98931883
46.57 0.98932111
46.58 0.98932339
46.59 0.98932567
46.6 0.98932795
46.61 0.98933022
46.62 0.9893325
46.63 0.98933478
46.64 0.98933705
46.65 0.98933932
46.66 0.9893416
46.67 0.98934387
46.68 0.98934614
46.69 0.98934841
46.7 0.98935068
46.71 0.98935294
46.72 0.98935521
46.73 0.98935748
46.74 0.98935974
46.75 0.989362
46.76 0.98936427
46.77 0.98936653
46.78 0.98936879
46.79 0.98937105
46.8 0.98937331
46.81 0.98937557
46.82 0.98937782
46.83 0.98938008
46.84 0.98938234
46.85 0.98938459
46.86 0.98938684
46.87 0.98938909
46.88 0.98939135
46.89 0.9893936
46.9 0.98939585
46.91 0.98939809
46.92 0.98940034
46.93 0.98940259
46.94 0.98940483
46.95 0.98940708
46.96 0.98940932
46.97 0.98941156
46.98 0.98941381
46.99 0.98941605
47 0.98941829
47.01 0.98942053
47.02 0.98942276
47.03 0.989425
47.04 0.98942724
47.05 0.98942947
47.06 0.98943171
47.07 0.98943394
47.08 0.98943617
47.09 0.9894384
47.1 0.98944063
47.11 0.98944286
47.12 0.98944509
47.13 0.98944732
47.14 0.98944955
47.15 0.98945177
47.16 0.989454
47.17 0.98945622
47.18 0.98945844
47.19 0.98946067
47.2 0.98946289
47.21 0.98946511
47.22 0.98946733
47.23 0.98946954
47.24 0.98947176
47.25 0.98947398
47.26 0.98947619
47.27 0.98947841
47.28 0.98948062
47.29 0.98948283
47.3 0.98948505
47.31 0.98948726
47.32 0.98948947
47.33 0.98949167
47.34 0.98949388
47.35 0.98949609
47.36 0.9894983
47.37 0.9895005
47.38 0.98950271
47.39 0.98950491
47.4 0.98950711
47.41 0.98950931
47.42 0.98951151
47.43 0.98951371
47.44 0.98951591
47.45 0.98951811
47.46 0.98952031
47.47 0.9895225
47.48 0.9895247
47.49 0.98952689
47.5 0.98952908
47.51 0.98953128
47.52 0.98953347
47.53 0.98953566
47.54 0.98953785
47.55 0.98954004
47.56 0.98954222
47.57 0.98954441
47.58 0.9895466
47.59 0.98954878
47.6 0.98955097
47.61 0.98955315
47.62 0.98955533
47.63 0.98955751
47.64 0.98955969
47.65 0.98956187
47.66 0.98956405
47.67 0.98956623
47.68 0.98956841
47.69 0.98957058
47.7 0.98957276
47.71 0.98957493
47.72 0.9895771
47.73 0.98957928
47.74 0.98958145
47.75 0.98958362
47.76 0.98958579
47.77 0.98958796
47.78 0.98959012
47.79 0.98959229
47.8 0.98959446
47.81 0.98959662
47.82 0.98959878
47.83 0.98960095
47.84 0.98960311
47.85 0.98960527
47.86 0.98960743
47.87 0.98960959
47.88 0.98961175
47.89 0.98961391
47.9 0.98961607
47.91 0.98961822
47.92 0.98962038
47.93 0.98962253
47.94 0.98962468
47.95 0.98962684
47.96 0.98962899
47.97 0.98963114
47.98 0.98963329
47.99 0.98963544
48 0.98963759
48.01 0.98963973
48.02 0.98964188
48.03 0.98964402
48.04 0.98964617
48.05 0.98964831
48.06 0.98965045
48.07 0.9896526
48.08 0.98965474
48.09 0.98965688
48.1 0.98965902
48.11 0.98966115
48.12 0.98966329
48.13 0.98966543
48.14 0.98966756
48.15 0.9896697
48.16 0.98967183
48.17 0.98967397
48.18 0.9896761
48.19 0.98967823
48.2 0.98968036
48.21 0.98968249
48.22 0.98968462
48.23 0.98968674
48.24 0.98968887
48.25 0.989691
48.26 0.98969312
48.27 0.98969525
48.28 0.98969737
48.29 0.98969949
48.3 0.98970161
48.31 0.98970373
48.32 0.98970585
48.33 0.98970797
48.34 0.98971009
48.35 0.98971221
48.36 0.98971432
48.37 0.98971644
48.38 0.98971855
48.39 0.98972067
48.4 0.98972278
48.41 0.98972489
48.42 0.989727
48.43 0.98972911
48.44 0.98973122
48.45 0.98973333
48.46 0.98973544
48.47 0.98973755
48.48 0.98973965
48.49 0.98974176
48.5 0.98974386
48.51 0.98974596
48.52 0.98974807
48.53 0.98975017
48.54 0.98975227
48.55 0.98975437
48.56 0.98975647
48.57 0.98975857
48.58 0.98976066
48.59 0.98976276
48.6 0.98976485
48.61 0.98976695
48.62 0.98976904
48.63 0.98977114
48.64 0.98977323
48.65 0.98977532
48.66 0.98977741
48.67 0.9897795
48.68 0.98978159
48.69 0.98978368
48.7 0.98978576
48.71 0.98978785
48.72 0.98978993
48.73 0.98979202
48.74 0.9897941
48.75 0.98979619
48.76 0.98979827
48.77 0.98980035
48.78 0.98980243
48.79 0.98980451
48.8 0.98980659
48.81 0.98980866
48.82 0.98981074
48.83 0.98981282
48.84 0.98981489
48.85 0.98981697
48.86 0.98981904
48.87 0.98982111
48.88 0.98982318
48.89 0.98982525
48.9 0.98982732
48.91 0.98982939
48.92 0.98983146
48.93 0.98983353
48.94 0.9898356
48.95 0.98983766
48.96 0.98983973
48.97 0.98984179
48.98 0.98984385
48.99 0.98984592
49 0.98984798
49.01 0.98985004
49.02 0.9898521
49.03 0.98985416
49.04 0.98985622
49.05 0.98985827
49.06 0.98986033
49.07 0.98986239
49.08 0.98986444
49.09 0.9898665
49.1 0.98986855
49.11 0.9898706
49.12 0.98987265
49.13 0.9898747
49.14 0.98987675
49.15 0.9898788
49.16 0.98988085
49.17 0.9898829
49.18 0.98988495
49.19 0.98988699
49.2 0.98988904
49.21 0.98989108
49.22 0.98989312
49.23 0.98989517
49.24 0.98989721
49.25 0.98989925
49.26 0.98990129
49.27 0.98990333
49.28 0.98990537
49.29 0.9899074
49.3 0.98990944
49.31 0.98991148
49.32 0.98991351
49.33 0.98991555
49.34 0.98991758
49.35 0.98991961
49.36 0.98992164
49.37 0.98992368
49.38 0.98992571
49.39 0.98992773
49.4 0.98992976
49.41 0.98993179
49.42 0.98993382
49.43 0.98993584
49.44 0.98993787
49.45 0.98993989
49.46 0.98994192
49.47 0.98994394
49.48 0.98994596
49.49 0.98994798
49.5 0.98995
49.51 0.98995202
49.52 0.98995404
49.53 0.98995606
49.54 0.98995808
49.55 0.98996009
49.56 0.98996211
49.57 0.98996412
49.58 0.98996614
49.59 0.98996815
49.6 0.98997016
49.61 0.98997217
49.62 0.98997419
49.63 0.9899762
49.64 0.9899782
49.65 0.98998021
49.66 0.98998222
49.67 0.98998423
49.68 0.98998623
49.69 0.98998824
49.7 0.98999024
49.71 0.98999225
49.72 0.98999425
49.73 0.98999625
49.74 0.98999825
49.75 0.99000025
49.76 0.99000225
49.77 0.99000425
49.78 0.99000625
49.79 0.99000824
49.8 0.99001024
49.81 0.99001224
49.82 0.99001423
49.83 0.99001622
49.84 0.99001822
49.85 0.99002021
49.86 0.9900222
49.87 0.99002419
49.88 0.99002618
49.89 0.99002817
49.9 0.99003016
49.91 0.99003215
49.92 0.99003413
49.93 0.99003612
49.94 0.9900381
49.95 0.99004009
49.96 0.99004207
49.97 0.99004406
49.98 0.99004604
49.99 0.99004802
50 0.99005
50.01 0.99005198
50.02 0.99005396
50.03 0.99005594
50.04 0.99005791
50.05 0.99005989
50.06 0.99006186
50.07 0.99006384
50.08 0.99006581
50.09 0.99006779
50.1 0.99006976
50.11 0.99007173
50.12 0.9900737
50.13 0.99007567
50.14 0.99007764
50.15 0.99007961
50.16 0.99008158
50.17 0.99008355
50.18 0.99008551
50.19 0.99008748
50.2 0.99008944
50.21 0.99009141
50.22 0.99009337
50.23 0.99009533
50.24 0.99009729
50.25 0.99009925
50.26 0.99010121
50.27 0.99010317
50.28 0.99010513
50.29 0.99010709
50.3 0.99010905
50.31 0.990111
50.32 0.99011296
50.33 0.99011491
50.34 0.99011687
50.35 0.99011882
50.36 0.99012077
50.37 0.99012272
50.38 0.99012467
50.39 0.99012662
50.4 0.99012857
50.41 0.99013052
50.42 0.99013247
50.43 0.99013442
50.44 0.99013636
50.45 0.99013831
50.46 0.99014025
50.47 0.9901422
50.48 0.99014414
50.49 0.99014608
50.5 0.99014802
50.51 0.99014996
50.52 0.9901519
50.53 0.99015384
50.54 0.99015578
50.55 0.99015772
50.56 0.99015966
50.57 0.99016159
50.58 0.99016353
50.59 0.99016546
50.6 0.9901674
50.61 0.99016933
50.62 0.99017126
50.63 0.99017319
50.64 0.99017513
50.65 0.99017706
50.66 0.99017898
50.67 0.99018091
50.68 0.99018284
50.69 0.99018477
50.7 0.99018669
50.71 0.99018862
50.72 0.99019055
50.73 0.99019247
50.74 0.99019439
50.75 0.99019632
50.76 0.99019824
50.77 0.99020016
50.78 0.99020208
50.79 0.990204
50.8 0.99020592
50.81 0.99020783
50.82 0.99020975
50.83 0.99021167
50.84 0.99021358
50.85 0.9902155
50.86 0.99021741
50.87 0.99021933
50.88 0.99022124
50.89 0.99022315
50.9 0.99022506
50.91 0.99022697
50.92 0.99022888
50.93 0.99023079
50.94 0.9902327
50.95 0.99023461
50.96 0.99023652
50.97 0.99023842
50.98 0.99024033
50.99 0.99024223
51 0.99024414
51.01 0.99024604
51.02 0.99024794
51.03 0.99024984
51.04 0.99025174
51.05 0.99025364
51.06 0.99025554
51.07 0.99025744
51.08 0.99025934
51.09 0.99026124
51.1 0.99026313
51.11 0.99026503
51.12 0.99026692
51.13 0.99026882
51.14 0.99027071
51.15 0.9902726
51.16 0.9902745
51.17 0.99027639
51.18 0.99027828
51.19 0.99028017
51.2 0.99028206
51.21 0.99028395
51.22 0.99028583
51.23 0.99028772
51.24 0.99028961
51.25 0.99029149
51.26 0.99029338
51.27 0.99029526
51.28 0.99029714
51.29 0.99029903
51.3 0.99030091
51.31 0.99030279
51.32 0.99030467
51.33 0.99030655
51.34 0.99030843
51.35 0.99031031
51.36 0.99031218
51.37 0.99031406
51.38 0.99031594
51.39 0.99031781
51.4 0.99031969
51.41 0.99032156
51.42 0.99032343
51.43 0.9903253
51.44 0.99032718
51.45 0.99032905
51.46 0.99033092
51.47 0.99033279
51.48 0.99033466
51.49 0.99033652
51.5 0.99033839
51.51 0.99034026
51.52 0.99034212
51.53 0.99034399
51.54 0.99034585
51.55 0.99034772
51.56 0.99034958
51.57 0.99035144
51.58 0.9903533
51.59 0.99035516
51.6 0.99035702
51.61 0.99035888
51.62 0.99036074
51.63 0.9903626
51.64 0.99036446
51.65 0.99036631
51.66 0.99036817
51.67 0.99037002
51.68 0.99037188
51.69 0.99037373
51.7 0.99037558
51.71 0.99037744
51.72 0.99037929
51.73 0.99038114
51.74 0.99038299
51.75 0.99038484
51.76 0.99038669
51.77 0.99038854
51.78 0.99039038
51.79 0.99039223
51.8 0.99039407
51.81 0.99039592
51.82 0.99039776
51.83 0.99039961
51.84 0.99040145
51.85 0.99040329
51.86 0.99040513
51.87 0.99040698
51.88 0.99040882
51.89 0.99041065
51.9 0.99041249
51.91 0.99041433
51.92 0.99041617
51.93 0.99041801
51.94 0.99041984
51.95 0.99042168
51.96 0.99042351
51.97 0.99042534
51.98 0.99042718
51.99 0.99042901
52 0.99043084
52.01 0.99043267
52.02 0.9904345
52.03 0.99043633
52.04 0.99043816
52.05 0.99043999
52.06 0.99044182
52.07 0.99044364
52.08 0.99044547
52.09 0.9904473
52.1 0.99044912
52.11 0.99045094
52.12 0.99045277
52.13 0.99045459
52.14 0.99045641
52.15 0.99045823
52.16 0.99046005
52.17 0.99046187
52.18 0.99046369
52.19 0.99046551
52.2 0.99046733
52.21 0.99046915
52.22 0.99047096
52.23 0.99047278
52.24 0.99047459
52.25 0.99047641
52.26 0.99047822
52.27 0.99048003
52.28 0.99048185
52.29 0.99048366
52.3 0.99048547
52.31 0.99048728
52.32 0.99048909
52.33 0.9904909
52.34 0.9904927
52.35 0.99049451
52.36 0.99049632
52.37 0.99049813
52.38 0.99049993
52.39 0.99050174
52.4 0.99050354
52.41 0.99050534
52.42 0.99050714
52.43 0.99050895
52.44 0.99051075
52.45 0.99051255
52.46 0.99051435
52.47 0.99051615
52.48 0.99051795
52.49 0.99051974
52.5 0.99052154
52.51 0.99052334
52.52 0.99052513
52.53 0.99052693
52.54 0.99052872
52.55 0.99053052
52.56 0.99053231
52.57 0.9905341
52.58 0.99053589
52.59 0.99053768
52.6 0.99053947
52.61 0.99054126
52.62 0.99054305
52.63 0.99054484
52.64 0.99054663
52.65 0.99054842
52.66 0.9905502
52.67 0.99055199
52.68 0.99055377
52.69 0.99055556
52.7 0.99055734
52.71 0.99055912
52.72 0.99056091
52.73 0.99056269
52.74 0.99056447
52.75 0.99056625
52.76 0.99056803
52.77 0.99056981
52.78 0.99057159
52.79 0.99057336
52.8 0.99057514
52.81 0.99057692
52.82 0.99057869
52.83 0.99058047
52.84 0.99058224
52.85 0.99058401
52.86 0.99058579
52.87 0.99058756
52.88 0.99058933
52.89 0.9905911
52.9 0.99059287
52.91 0.99059464
52.92 0.99059641
52.93 0.99059818
52.94 0.99059995
52.95 0.99060171
52.96 0.99060348
52.97 0.99060524
52.98 0.99060701
52.99 0.99060877
53 0.99061054
53.01 0.9906123
53.02 0.99061406
53.03 0.99061582
53.04 0.99061758
53.05 0.99061934
53.06 0.9906211
53.07 0.99062286
53.08 0.99062462
53.09 0.99062638
53.1 0.99062814
53.11 0.99062989
53.12 0.99063165
53.13 0.9906334
53.14 0.99063516
53.15 0.99063691
53.16 0.99063866
53.17 0.99064042
53.18 0.99064217
53.19 0.99064392
53.2 0.99064567
53.21 0.99064742
53.22 0.99064917
53.23 0.99065092
53.24 0.99065266
53.25 0.99065441
53.26 0.99065616
53.27 0.9906579
53.28 0.99065965
53.29 0.99066139
53.3 0.99066314
53.31 0.99066488
53.32 0.99066662
53.33 0.99066836
53.34 0.99067011
53.35 0.99067185
53.36 0.99067359
53.37 0.99067532
53.38 0.99067706
53.39 0.9906788
53.4 0.99068054
53.41 0.99068228
53.42 0.99068401
53.43 0.99068575
53.44 0.99068748
53.45 0.99068922
53.46 0.99069095
53.47 0.99069268
53.48 0.99069441
53.49 0.99069615
53.5 0.99069788
53.51 0.99069961
53.52 0.99070134
53.53 0.99070307
53.54 0.99070479
53.55 0.99070652
53.56 0.99070825
53.57 0.99070997
53.58 0.9907117
53.59 0.99071343
53.6 0.99071515
53.61 0.99071687
53.62 0.9907186
53.63 0.99072032
53.64 0.99072204
53.65 0.99072376
53.66 0.99072548
53.67 0.9907272
53.68 0.99072892
53.69 0.99073064
53.7 0.99073236
53.71 0.99073408
53.72 0.99073579
53.73 0.99073751
53.74 0.99073923
53.75 0.99074094
53.76 0.99074265
53.77 0.99074437
53.78 0.99074608
53.79 0.99074779
53.8 0.99074951
53.81 0.99075122
53.82 0.99075293
53.83 0.99075464
53.84 0.99075635
53.85 0.99075805
53.86 0.99075976
53.87 0.99076147
53.88 0.99076318
53.89 0.99076488
53.9 0.99076659
53.91 0.99076829
53.92 0.99077
53.93 0.9907717
53.94 0.9907734
53.95 0.9907751
53.96 0.99077681
53.97 0.99077851
53.98 0.99078021
53.99 0.99078191
54 0.99078361
54.01 0.99078531
54.02 0.990787
54.03 0.9907887
54.04 0.9907904
54.05 0.99079209
54.06 0.99079379
54.07 0.99079548
54.08 0.99079718
54.09 0.99079887
54.1 0.99080056
54.11 0.99080226
54.12 0.99080395
54.13 0.99080564
54.14 0.99080733
54.15 0.99080902
54.16 0.99081071
54.17 0.9908124
54.18 0.99081408
54.19 0.99081577
54.2 0.99081746
54.21 0.99081914
54.22 0.99082083
54.23 0.99082251
54.24 0.9908242
54.25 0.99082588
54.26 0.99082756
54.27 0.99082925
54.28 0.99083093
54.29 0.99083261
54.3 0.99083429
54.31 0.99083597
54.32 0.99083765
54.33 0.99083933
54.34 0.99084101
54.35 0.99084268
54.36 0.99084436
54.37 0.99084604
54.38 0.99084771
54.39 0.99084939
54.4 0.99085106
54.41 0.99085274
54.42 0.99085441
54.43 0.99085608
54.44 0.99085775
54.45 0.99085942
54.46 0.99086109
54.47 0.99086276
54.48 0.99086443
54.49 0.9908661
54.5 0.99086777
54.51 0.99086944
54.52 0.99087111
54.53 0.99087277
54.54 0.99087444
54.55 0.9908761
54.56 0.99087777
54.57 0.99087943
54.58 0.9908811
54.59 0.99088276
54.6 0.99088442
54.61 0.99088608
54.62 0.99088774
54.63 0.9908894
54.64 0.99089106
54.65 0.99089272
54.66 0.99089438
54.67 0.99089604
54.68 0.9908977
54.69 0.99089935
54.7 0.99090101
54.71 0.99090266
54.72 0.99090432
54.73 0.99090597
54.74 0.99090763
54.75 0.99090928
54.76 0.99091093
54.77 0.99091258
54.78 0.99091424
54.79 0.99091589
54.8 0.99091754
54.81 0.99091919
54.82 0.99092083
54.83 0.99092248
54.84 0.99092413
54.85 0.99092578
54.86 0.99092742
54.87 0.99092907
54.88 0.99093072
54.89 0.99093236
54.9 0.990934
54.91 0.99093565
54.92 0.99093729
54.93 0.99093893
54.94 0.99094057
54.95 0.99094222
54.96 0.99094386
54.97 0.9909455
54.98 0.99094714
54.99 0.99094877
55 0.99095041
55.01 0.99095205
55.02 0.99095369
55.03 0.99095532
55.04 0.99095696
55.05 0.99095859
55.06 0.99096023
55.07 0.99096186
55.08 0.9909635
55.09 0.99096513
55.1 0.99096676
55.11 0.99096839
55.12 0.99097002
55.13 0.99097165
55.14 0.99097328
55.15 0.99097491
55.16 0.99097654
55.17 0.99097817
55.18 0.9909798
55.19 0.99098143
55.2 0.99098305
55.21 0.99098468
55.22 0.9909863
55.23 0.99098793
55.24 0.99098955
55.25 0.99099117
55.26 0.9909928
55.27 0.99099442
55.28 0.99099604
55.29 0.99099766
55.3 0.99099928
55.31 0.9910009
55.32 0.99100252
55.33 0.99100414
55.34 0.99100576
55.35 0.99100738
55.36 0.99100899
55.37 0.99101061
55.38 0.99101223
55.39 0.99101384
55.4 0.99101546
55.41 0.99101707
55.42 0.99101868
55.43 0.9910203
55.44 0.99102191
55.45 0.99102352
55.46 0.99102513
55.47 0.99102674
55.48 0.99102835
55.49 0.99102996
55.5 0.99103157
55.51 0.99103318
55.52 0.99103479
55.53 0.99103639
55.54 0.991038
55.55 0.99103961
55.56 0.99104121
55.57 0.99104282
55.58 0.99104442
55.59 0.99104603
55.6 0.99104763
55.61 0.99104923
55.62 0.99105083
55.63 0.99105243
55.64 0.99105404
55.65 0.99105564
55.66 0.99105724
55.67 0.99105883
55.68 0.99106043
55.69 0.99106203
55.7 0.99106363
55.71 0.99106523
55.72 0.99106682
55.73 0.99106842
55.74 0.99107001
55.75 0.99107161
55.76 0.9910732
55.77 0.99107479
55.78 0.99107639
55.79 0.99107798
55.8 0.99107957
55.81 0.99108116
55.82 0.99108275
55.83 0.99108434
55.84 0.99108593
55.85 0.99108752
55.86 0.99108911
55.87 0.9910907
55.88 0.99109229
55.89 0.99109387
55.9 0.99109546
55.91 0.99109704
55.92 0.99109863
55.93 0.99110021
55.94 0.9911018
55.95 0.99110338
55.96 0.99110496
55.97 0.99110654
55.98 0.99110813
55.99 0.99110971
56 0.99111129
56.01 0.99111287
56.02 0.99111445
56.03 0.99111603
56.04 0.9911176
56.05 0.99111918
56.06 0.99112076
56.07 0.99112233
56.08 0.99112391
56.09 0.99112549
56.1 0.99112706
56.11 0.99112864
56.12 0.99113021
56.13 0.99113178
56.14 0.99113335
56.15 0.99113493
56.16 0.9911365
56.17 0.99113807
56.18 0.99113964
56.19 0.99114121
56.2 0.99114278
56.21 0.99114435
56.22 0.99114592
56.23 0.99114748
56.24 0.99114905
56.25 0.99115062
56.26 0.99115218
56.27 0.99115375
56.28 0.99115531
56.29 0.99115688
56.3 0.99115844
56.31 0.99116
56.32 0.99116157
56.33 0.99116313
56.34 0.99116469
56.35 0.99116625
56.36 0.99116781
56.37 0.99116937
56.38 0.99117093
56.39 0.99117249
56.4 0.99117405
56.41 0.9911756
56.42 0.99117716
56.43 0.99117872
56.44 0.99118027
56.45 0.99118183
56.46 0.99118338
56.47 0.99118494
56.48 0.99118649
56.49 0.99118805
56.5 0.9911896
56.51 0.99119115
56.52 0.9911927
56.53 0.99119425
56.54 0.9911958
56.55 0.99119735
56.56 0.9911989
56.57 0.99120045
56.58 0.991202
56.59 0.99120355
56.6 0.9912051
56.61 0.99120664
56.62 0.99120819
56.63 0.99120973
56.64 0.99121128
56.65 0.99121282
56.66 0.99121437
56.67 0.99121591
56.68 0.99121745
56.69 0.991219
56.7 0.99122054
56.71 0.99122208
56.72 0.99122362
56.73 0.99122516
56.74 0.9912267
56.75 0.99122824
56.76 0.99122978
56.77 0.99123132
56.78 0.99123285
56.79 0.99123439
56.8 0.99123593
56.81 0.99123746
56.82 0.991239
56.83 0.99124053
56.84 0.99124207
56.85 0.9912436
56.86 0.99124513
56.87 0.99124667
56.88 0.9912482
56.89 0.99124973
56.9 0.99125126
56.91 0.99125279
56.92 0.99125432
56.93 0.99125585
56.94 0.99125738
56.95 0.99125891
56.96 0.99126044
56.97 0.99126196
56.98 0.99126349
56.99 0.99126502
57 0.99126654
57.01 0.99126807
57.02 0.99126959
57.03 0.99127112
57.04 0.99127264
57.05 0.99127416
57.06 0.99127569
57.07 0.99127721
57.08 0.99127873
57.09 0.99128025
57.1 0.99128177
57.11 0.99128329
57.12 0.99128481
57.13 0.99128633
57.14 0.99128785
57.15 0.99128936
57.16 0.99129088
57.17 0.9912924
57.18 0.99129391
57.19 0.99129543
57.2 0.99129695
57.21 0.99129846
57.22 0.99129997
57.23 0.99130149
57.24 0.991303
57.25 0.99130451
57.26 0.99130602
57.27 0.99130754
57.28 0.99130905
57.29 0.99131056
57.3 0.99131207
57.31 0.99131358
57.32 0.99131509
57.33 0.99131659
57.34 0.9913181
57.35 0.99131961
57.36 0.99132112
57.37 0.99132262
57.38 0.99132413
57.39 0.99132563
57.4 0.99132714
57.41 0.99132864
57.42 0.99133014
57.43 0.99133165
57.44 0.99133315
57.45 0.99133465
57.46 0.99133615
57.47 0.99133765
57.48 0.99133915
57.49 0.99134065
57.5 0.99134215
57.51 0.99134365
57.52 0.99134515
57.53 0.99134665
57.54 0.99134815
57.55 0.99134964
57.56 0.99135114
57.57 0.99135264
57.58 0.99135413
57.59 0.99135563
57.6 0.99135712
57.61 0.99135861
57.62 0.99136011
57.63 0.9913616
57.64 0.99136309
57.65 0.99136458
57.66 0.99136607
57.67 0.99136756
57.68 0.99136905
57.69 0.99137054
57.7 0.99137203
57.71 0.99137352
57.72 0.99137501
57.73 0.9913765
57.74 0.99137798
57.75 0.99137947
57.76 0.99138096
57.77 0.99138244
57.78 0.99138393
57.79 0.99138541
57.8 0.9913869
57.81 0.99138838
57.82 0.99138986
57.83 0.99139134
57.84 0.99139283
57.85 0.99139431
57.86 0.99139579
57.87 0.99139727
57.88 0.99139875
57.89 0.99140023
57.9 0.99140171
57.91 0.99140319
57.92 0.99140466
57.93 0.99140614
57.94 0.99140762
57.95 0.99140909
57.96 0.99141057
57.97 0.99141204
57.98 0.99141352
57.99 0.99141499
58 0.99141647
58.01 0.99141794
58.02 0.99141941
58.03 0.99142089
58.04 0.99142236
58.05 0.99142383
58.06 0.9914253
58.07 0.99142677
58.08 0.99142824
58.09 0.99142971
58.1 0.99143118
58.11 0.99143265
58.12 0.99143411
58.13 0.99143558
58.14 0.99143705
58.15 0.99143851
58.16 0.99143998
58.17 0.99144144
58.18 0.99144291
58.19 0.99144437
58.2 0.99144584
58.21 0.9914473
58.22 0.99144876
58.23 0.99145023
58.24 0.99145169
58.25 0.99145315
58.26 0.99145461
58.27 0.99145607
58.28 0.99145753
58.29 0.99145899
58.3 0.99146045
58.31 0.9914619
58.32 0.99146336
58.33 0.99146482
58.34 0.99146628
58.35 0.99146773
58.36 0.99146919
58.37 0.99147064
58.38 0.9914721
58.39 0.99147355
58.4 0.99147501
58.41 0.99147646
58.42 0.99147791
58.43 0.99147936
58.44 0.99148082
58.45 0.99148227
58.46 0.99148372
58.47 0.99148517
58.48 0.99148662
58.49 0.99148807
58.5 0.99148952
58.51 0.99149096
58.52 0.99149241
58.53 0.99149386
58.54 0.99149531
58.55 0.99149675
58.56 0.9914982
58.57 0.99149964
58.58 0.99150109
58.59 0.99150253
58.6 0.99150398
58.61 0.99150542
58.62 0.99150686
58.63 0.99150831
58.64 0.99150975
58.65 0.99151119
58.66 0.99151263
58.67 0.99151407
58.68 0.99151551
58.69 0.99151695
58.7 0.99151839
58.71 0.99151983
58.72 0.99152127
58.73 0.9915227
58.74 0.99152414
58.75 0.99152558
58.76 0.99152701
58.77 0.99152845
58.78 0.99152988
58.79 0.99153132
58.8 0.99153275
58.81 0.99153419
58.82 0.99153562
58.83 0.99153705
58.84 0.99153848
58.85 0.99153992
58.86 0.99154135
58.87 0.99154278
58.88 0.99154421
58.89 0.99154564
58.9 0.99154707
58.91 0.9915485
58.92 0.99154992
58.93 0.99155135
58.94 0.99155278
58.95 0.99155421
58.96 0.99155563
58.97 0.99155706
58.98 0.99155848
58.99 0.99155991
59 0.99156133
59.01 0.99156276
59.02 0.99156418
59.03 0.9915656
59.04 0.99156703
59.05 0.99156845
59.06 0.99156987
59.07 0.99157129
59.08 0.99157271
59.09 0.99157413
59.1 0.99157555
59.11 0.99157697
59.12 0.99157839
59.13 0.99157981
59.14 0.99158122
59.15 0.99158264
59.16 0.99158406
59.17 0.99158547
59.18 0.99158689
59.19 0.99158831
59.2 0.99158972
59.21 0.99159113
59.22 0.99159255
59.23 0.99159396
59.24 0.99159538
59.25 0.99159679
59.26 0.9915982
59.27 0.99159961
59.28 0.99160102
59.29 0.99160243
59.3 0.99160384
59.31 0.99160525
59.32 0.99160666
59.33 0.99160807
59.34 0.99160948
59.35 0.99161089
59.36 0.99161229
59.37 0.9916137
59.38 0.99161511
59.39 0.99161651
59.4 0.99161792
59.41 0.99161932
59.42 0.99162073
59.43 0.99162213
59.44 0.99162354
59.45 0.99162494
59.46 0.99162634
59.47 0.99162774
59.48 0.99162914
59.49 0.99163055
59.5 0.99163195
59.51 0.99163335
59.52 0.99163475
59.53 0.99163615
59.54 0.99163754
59.55 0.99163894
59.56 0.99164034
59.57 0.99164174
59.58 0.99164313
59.59 0.99164453
59.6 0.99164593
59.61 0.99164732
59.62 0.99164872
59.63 0.99165011
59.64 0.99165151
59.65 0.9916529
59.66 0.99165429
59.67 0.99165569
59.68 0.99165708
59.69 0.99165847
59.7 0.99165986
59.71 0.99166125
59.72 0.99166264
59.73 0.99166403
59.74 0.99166542
59.75 0.99166681
59.76 0.9916682
59.77 0.99166959
59.78 0.99167098
59.79 0.99167236
59.8 0.99167375
59.81 0.99167514
59.82 0.99167652
59.83 0.99167791
59.84 0.99167929
59.85 0.99168068
59.86 0.99168206
59.87 0.99168344
59.88 0.99168483
59.89 0.99168621
59.9 0.99168759
59.91 0.99168897
59.92 0.99169036
59.93 0.99169174
59.94 0.99169312
59.95 0.9916945
59.96 0.99169588
59.97 0.99169725
59.98 0.99169863
59.99 0.99170001
60 0.99170139
60.01 0.99170277
60.02 0.99170414
60.03 0.99170552
60.04 0.99170689
60.05 0.99170827
60.06 0.99170964
60.07 0.99171102
60.08 0.99171239
60.09 0.99171377
60.1 0.99171514
60.11 0.99171651
60.12 0.99171788
60.13 0.99171925
60.14 0.99172063
60.15 0.991722
60.16 0.99172337
60.17 0.99172474
60.18 0.99172611
60.19 0.99172748
60.2 0.99172884
60.21 0.99173021
60.22 0.99173158
60.23 0.99173295
60.24 0.99173431
60.25 0.99173568
60.26 0.99173704
60.27 0.99173841
60.28 0.99173977
60.29 0.99174114
60.3 0.9917425
60.31 0.99174387
60.32 0.99174523
60.33 0.99174659
60.34 0.99174795
60.35 0.99174932
60.36 0.99175068
60.37 0.99175204
60.38 0.9917534
60.39 0.99175476
60.4 0.99175612
60.41 0.99175748
60.42 0.99175884
60.43 0.99176019
60.44 0.99176155
60.45 0.99176291
60.46 0.99176426
60.47 0.99176562
60.48 0.99176698
60.49 0.99176833
60.5 0.99176969
60.51 0.99177104
60.52 0.9917724
60.53 0.99177375
60.54 0.9917751
60.55 0.99177646
60.56 0.99177781
60.57 0.99177916
60.58 0.99178051
60.59 0.99178186
60.6 0.99178321
60.61 0.99178456
60.62 0.99178591
60.63 0.99178726
60.64 0.99178861
60.65 0.99178996
60.66 0.99179131
60.67 0.99179265
60.68 0.991794
60.69 0.99179535
60.7 0.99179669
60.71 0.99179804
60.72 0.99179938
60.73 0.99180073
60.74 0.99180207
60.75 0.99180342
60.76 0.99180476
60.77 0.9918061
60.78 0.99180745
60.79 0.99180879
60.8 0.99181013
60.81 0.99181147
60.82 0.99181281
60.83 0.99181415
60.84 0.99181549
60.85 0.99181683
60.86 0.99181817
60.87 0.99181951
60.88 0.99182085
60.89 0.99182219
60.9 0.99182352
60.91 0.99182486
60.92 0.9918262
60.93 0.99182753
60.94 0.99182887
60.95 0.9918302
60.96 0.99183154
60.97 0.99183287
60.98 0.9918342
60.99 0.99183554
61 0.99183687
61.01 0.9918382
61.02 0.99183954
61.03 0.99184087
61.04 0.9918422
61.05 0.99184353
61.06 0.99184486
61.07 0.99184619
61.08 0.99184752
61.09 0.99184885
61.1 0.99185018
61.11 0.9918515
61.12 0.99185283
61.13 0.99185416
61.14 0.99185549
61.15 0.99185681
61.16 0.99185814
61.17 0.99185946
61.18 0.99186079
61.19 0.99186211
61.2 0.99186344
61.21 0.99186476
61.22 0.99186609
61.23 0.99186741
61.24 0.99186873
61.25 0.99187005
61.26 0.99187138
61.27 0.9918727
61.28 0.99187402
61.29 0.99187534
61.3 0.99187666
61.31 0.99187798
61.32 0.9918793
61.33 0.99188062
61.34 0.99188193
61.35 0.99188325
61.36 0.99188457
61.37 0.99188589
61.38 0.9918872
61.39 0.99188852
61.4 0.99188983
61.41 0.99189115
61.42 0.99189246
61.43 0.99189378
61.44 0.99189509
61.45 0.99189641
61.46 0.99189772
61.47 0.99189903
61.48 0.99190034
61.49 0.99190166
61.5 0.99190297
61.51 0.99190428
61.52 0.99190559
61.53 0.9919069
61.54 0.99190821
61.55 0.99190952
61.56 0.99191083
61.57 0.99191214
61.58 0.99191344
61.59 0.99191475
61.6 0.99191606
61.61 0.99191737
61.62 0.99191867
61.63 0.99191998
61.64 0.99192128
61.65 0.99192259
61.66 0.99192389
61.67 0.9919252
61.68 0.9919265
61.69 0.9919278
61.7 0.99192911
61.71 0.99193041
61.72 0.99193171
61.73 0.99193301
61.74 0.99193431
61.75 0.99193562
61.76 0.99193692
61.77 0.99193822
61.78 0.99193952
61.79 0.99194081
61.8 0.99194211
61.81 0.99194341
61.82 0.99194471
61.83 0.99194601
61.84 0.9919473
61.85 0.9919486
61.86 0.9919499
61.87 0.99195119
61.88 0.99195249
61.89 0.99195378
61.9 0.99195508
61.91 0.99195637
61.92 0.99195767
61.93 0.99195896
61.94 0.99196025
61.95 0.99196155
61.96 0.99196284
61.97 0.99196413
61.98 0.99196542
61.99 0.99196671
62 0.991968
62.01 0.99196929
62.02 0.99197058
62.03 0.99197187
62.04 0.99197316
62.05 0.99197445
62.06 0.99197574
62.07 0.99197702
62.08 0.99197831
62.09 0.9919796
62.1 0.99198088
62.11 0.99198217
62.12 0.99198345
62.13 0.99198474
62.14 0.99198602
62.15 0.99198731
62.16 0.99198859
62.17 0.99198988
62.18 0.99199116
62.19 0.99199244
62.2 0.99199372
62.21 0.99199501
62.22 0.99199629
62.23 0.99199757
62.24 0.99199885
62.25 0.99200013
62.26 0.99200141
62.27 0.99200269
62.28 0.99200397
62.29 0.99200524
62.3 0.99200652
62.31 0.9920078
62.32 0.99200908
62.33 0.99201035
62.34 0.99201163
62.35 0.99201291
62.36 0.99201418
62.37 0.99201546
62.38 0.99201673
62.39 0.99201801
62.4 0.99201928
62.41 0.99202056
62.42 0.99202183
62.43 0.9920231
62.44 0.99202437
62.45 0.99202565
62.46 0.99202692
62.47 0.99202819
62.48 0.99202946
62.49 0.99203073
62.5 0.992032
62.51 0.99203327
62.52 0.99203454
62.53 0.99203581
62.54 0.99203708
62.55 0.99203834
62.56 0.99203961
62.57 0.99204088
62.58 0.99204214
62.59 0.99204341
62.6 0.99204468
62.61 0.99204594
62.62 0.99204721
62.63 0.99204847
62.64 0.99204974
62.65 0.992051
62.66 0.99205226
62.67 0.99205353
62.68 0.99205479
62.69 0.99205605
62.7 0.99205731
62.71 0.99205858
62.72 0.99205984
62.73 0.9920611
62.74 0.99206236
62.75 0.99206362
62.76 0.99206488
62.77 0.99206614
62.78 0.99206739
62.79 0.99206865
62.8 0.99206991
62.81 0.99207117
62.82 0.99207243
62.83 0.99207368
62.84 0.99207494
62.85 0.99207619
62.86 0.99207745
62.87 0.99207871
62.88 0.99207996
62.89 0.99208121
62.9 0.99208247
62.91 0.99208372
62.92 0.99208497
62.93 0.99208623
62.94 0.99208748
62.95 0.99208873
62.96 0.99208998
62.97 0.99209123
62.98 0.99209249
62.99 0.99209374
63 0.99209499
63.01 0.99209624
63.02 0.99209748
63.03 0.99209873
63.04 0.99209998
63.05 0.99210123
63.06 0.99210248
63.07 0.99210372
63.08 0.99210497
63.09 0.99210622
63.1 0.99210746
63.11 0.99210871
63.12 0.99210995
63.13 0.9921112
63.14 0.99211244
63.15 0.99211369
63.16 0.99211493
63.17 0.99211617
63.18 0.99211742
63.19 0.99211866
63.2 0.9921199
63.21 0.99212114
63.22 0.99212239
63.23 0.99212363
63.24 0.99212487
63.25 0.99212611
63.26 0.99212735
63.27 0.99212859
63.28 0.99212982
63.29 0.99213106
63.3 0.9921323
63.31 0.99213354
63.32 0.99213478
63.33 0.99213601
63.34 0.99213725
63.35 0.99213849
63.36 0.99213972
63.37 0.99214096
63.38 0.99214219
63.39 0.99214343
63.4 0.99214466
63.41 0.9921459
63.42 0.99214713
63.43 0.99214836
63.44 0.9921496
63.45 0.99215083
63.46 0.99215206
63.47 0.99215329
63.48 0.99215452
63.49 0.99215575
63.5 0.99215698
63.51 0.99215821
63.52 0.99215944
63.53 0.99216067
63.54 0.9921619
63.55 0.99216313
63.56 0.99216436
63.57 0.99216559
63.58 0.99216681
63.59 0.99216804
63.6 0.99216927
63.61 0.99217049
63.62 0.99217172
63.63 0.99217294
63.64 0.99217417
63.65 0.99217539
63.66 0.99217662
63.67 0.99217784
63.68 0.99217907
63.69 0.99218029
63.7 0.99218151
63.71 0.99218273
63.72 0.99218396
63.73 0.99218518
63.74 0.9921864
63.75 0.99218762
63.76 0.99218884
63.77 0.99219006
63.78 0.99219128
63.79 0.9921925
63.8 0.99219372
63.81 0.99219494
63.82 0.99219615
63.83 0.99219737
63.84 0.99219859
63.85 0.99219981
63.86 0.99220102
63.87 0.99220224
63.88 0.99220346
63.89 0.99220467
63.9 0.99220589
63.91 0.9922071
63.92 0.99220832
63.93 0.99220953
63.94 0.99221074
63.95 0.99221196
63.96 0.99221317
63.97 0.99221438
63.98 0.99221559
63.99 0.99221681
64 0.99221802
64.01 0.99221923
64.02 0.99222044
64.03 0.99222165
64.04 0.99222286
64.05 0.99222407
64.06 0.99222528
64.07 0.99222649
64.08 0.99222769
64.09 0.9922289
64.1 0.99223011
64.11 0.99223132
64.12 0.99223252
64.13 0.99223373
64.14 0.99223494
64.15 0.99223614
64.16 0.99223735
64.17 0.99223855
64.18 0.99223976
64.19 0.99224096
64.2 0.99224217
64.21 0.99224337
64.22 0.99224457
64.23 0.99224577
64.24 0.99224698
64.25 0.99224818
64.26 0.99224938
64.27 0.99225058
64.28 0.99225178
64.29 0.99225298
64.3 0.99225418
64.31 0.99225538
64.32 0.99225658
64.33 0.99225778
64.34 0.99225898
64.35 0.99226018
64.36 0.99226138
64.37 0.99226257
64.38 0.99226377
64.39 0.99226497
64.4 0.99226616
64.41 0.99226736
64.42 0.99226856
64.43 0.99226975
64.44 0.99227095
64.45 0.99227214
64.46 0.99227333
64.47 0.99227453
64.48 0.99227572
64.49 0.99227692
64.5 0.99227811
64.51 0.9922793
64.52 0.99228049
64.53 0.99228168
64.54 0.99228288
64.55 0.99228407
64.56 0.99228526
64.57 0.99228645
64.58 0.99228764
64.59 0.99228883
64.6 0.99229001
64.61 0.9922912
64.62 0.99229239
64.63 0.99229358
64.64 0.99229477
64.65 0.99229595
64.66 0.99229714
64.67 0.99229833
64.68 0.99229951
64.69 0.9923007
64.7 0.99230189
64.71 0.99230307
64.72 0.99230425
64.73 0.99230544
64.74 0.99230662
64.75 0.99230781
64.76 0.99230899
64.77 0.99231017
64.78 0.99231136
64.79 0.99231254
64.8 0.99231372
64.81 0.9923149
64.82 0.99231608
64.83 0.99231726
64.84 0.99231844
64.85 0.99231962
64.86 0.9923208
64.87 0.99232198
64.88 0.99232316
64.89 0.99232434
64.9 0.99232552
64.91 0.99232669
64.92 0.99232787
64.93 0.99232905
64.94 0.99233023
64.95 0.9923314
64.96 0.99233258
64.97 0.99233375
64.98 0.99233493
64.99 0.9923361
65 0.99233728
65.01 0.99233845
65.02 0.99233963
65.03 0.9923408
65.04 0.99234197
65.05 0.99234314
65.06 0.99234432
65.07 0.99234549
65.08 0.99234666
65.09 0.99234783
65.1 0.992349
65.11 0.99235017
65.12 0.99235134
65.13 0.99235251
65.14 0.99235368
65.15 0.99235485
65.16 0.99235602
65.17 0.99235719
65.18 0.99235836
65.19 0.99235953
65.2 0.99236069
65.21 0.99236186
65.22 0.99236303
65.23 0.99236419
65.24 0.99236536
65.25 0.99236652
65.26 0.99236769
65.27 0.99236885
65.28 0.99237002
65.29 0.99237118
65.3 0.99237235
65.31 0.99237351
65.32 0.99237467
65.33 0.99237584
65.34 0.992377
65.35 0.99237816
65.36 0.99237932
65.37 0.99238048
65.38 0.99238164
65.39 0.9923828
65.4 0.99238396
65.41 0.99238512
65.42 0.99238628
65.43 0.99238744
65.44 0.9923886
65.45 0.99238976
65.46 0.99239092
65.47 0.99239208
65.48 0.99239323
65.49 0.99239439
65.5 0.99239555
65.51 0.9923967
65.52 0.99239786
65.53 0.99239902
65.54 0.99240017
65.55 0.99240133
65.56 0.99240248
65.57 0.99240363
65.58 0.99240479
65.59 0.99240594
65.6 0.9924071
65.61 0.99240825
65.62 0.9924094
65.63 0.99241055
65.64 0.9924117
65.65 0.99241286
65.66 0.99241401
65.67 0.99241516
65.68 0.99241631
65.69 0.99241746
65.7 0.99241861
65.71 0.99241976
65.72 0.99242091
65.73 0.99242206
65.74 0.9924232
65.75 0.99242435
65.76 0.9924255
65.77 0.99242665
65.78 0.99242779
65.79 0.99242894
65.8 0.99243009
65.81 0.99243123
65.82 0.99243238
65.83 0.99243352
65.84 0.99243467
65.85 0.99243581
65.86 0.99243696
65.87 0.9924381
65.88 0.99243924
65.89 0.99244039
65.9 0.99244153
65.91 0.99244267
65.92 0.99244381
65.93 0.99244496
65.94 0.9924461
65.95 0.99244724
65.96 0.99244838
65.97 0.99244952
65.98 0.99245066
65.99 0.9924518
66 0.99245294
66.01 0.99245408
66.02 0.99245522
66.03 0.99245635
66.04 0.99245749
66.05 0.99245863
66.06 0.99245977
66.07 0.9924609
66.08 0.99246204
66.09 0.99246318
66.1 0.99246431
66.11 0.99246545
66.12 0.99246658
66.13 0.99246772
66.14 0.99246885
66.15 0.99246999
66.16 0.99247112
66.17 0.99247225
66.18 0.99247339
66.19 0.99247452
66.2 0.99247565
66.21 0.99247678
66.22 0.99247792
66.23 0.99247905
66.24 0.99248018
66.25 0.99248131
66.26 0.99248244
66.27 0.99248357
66.28 0.9924847
66.29 0.99248583
66.3 0.99248696
66.31 0.99248809
66.32 0.99248922
66.33 0.99249034
66.34 0.99249147
66.35 0.9924926
66.36 0.99249373
66.37 0.99249485
66.38 0.99249598
66.39 0.9924971
66.4 0.99249823
66.41 0.99249936
66.42 0.99250048
66.43 0.99250161
66.44 0.99250273
66.45 0.99250385
66.46 0.99250498
66.47 0.9925061
66.48 0.99250722
66.49 0.99250835
66.5 0.99250947
66.51 0.99251059
66.52 0.99251171
66.53 0.99251283
66.54 0.99251395
66.55 0.99251508
66.56 0.9925162
66.57 0.99251732
66.58 0.99251844
66.59 0.99251955
66.6 0.99252067
66.61 0.99252179
66.62 0.99252291
66.63 0.99252403
66.64 0.99252515
66.65 0.99252626
66.66 0.99252738
66.67 0.9925285
66.68 0.99252961
66.69 0.99253073
66.7 0.99253184
66.71 0.99253296
66.72 0.99253407
66.73 0.99253519
66.74 0.9925363
66.75 0.99253742
66.76 0.99253853
66.77 0.99253964
66.78 0.99254076
66.79 0.99254187
66.8 0.99254298
66.81 0.99254409
66.82 0.99254521
66.83 0.99254632
66.84 0.99254743
66.85 0.99254854
66.86 0.99254965
66.87 0.99255076
66.88 0.99255187
66.89 0.99255298
66.9 0.99255409
66.91 0.9925552
66.92 0.9925563
66.93 0.99255741
66.94 0.99255852
66.95 0.99255963
66.96 0.99256073
66.97 0.99256184
66.98 0.99256295
66.99 0.99256405
67 0.99256516
67.01 0.99256626
67.02 0.99256737
67.03 0.99256847
67.04 0.99256958
67.05 0.99257068
67.06 0.99257179
67.07 0.99257289
67.08 0.99257399
67.09 0.9925751
67.1 0.9925762
67.11 0.9925773
67.12 0.9925784
67.13 0.9925795
67.14 0.9925806
67.15 0.9925817
67.16 0.99258281
67.17 0.99258391
67.18 0.99258501
67.19 0.9925861
67.2 0.9925872
67.21 0.9925883
67.22 0.9925894
67.23 0.9925905
67.24 0.9925916
67.25 0.99259269
67.26 0.99259379
67.27 0.99259489
67.28 0.99259599
67.29 0.99259708
67.3 0.99259818
67.31 0.99259927
67.32 0.99260037
67.33 0.99260146
67.34 0.99260256
67.35 0.99260365
67.36 0.99260475
67.37 0.99260584
67.38 0.99260693
67.39 0.99260803
67.4 0.99260912
67.41 0.99261021
67.42 0.9926113
67.43 0.99261239
67.44 0.99261349
67.45 0.99261458
67.46 0.99261567
67.47 0.99261676
67.48 0.99261785
67.49 0.99261894
67.5 0.99262003
67.51 0.99262112
67.52 0.9926222
67.53 0.99262329
67.54 0.99262438
67.55 0.99262547
67.56 0.99262656
67.57 0.99262764
67.58 0.99262873
67.59 0.99262982
67.6 0.9926309
67.61 0.99263199
67.62 0.99263308
67.63 0.99263416
67.64 0.99263525
67.65 0.99263633
67.66 0.99263741
67.67 0.9926385
67.68 0.99263958
67.69 0.99264067
67.7 0.99264175
67.71 0.99264283
67.72 0.99264391
67.73 0.992645
67.74 0.99264608
67.75 0.99264716
67.76 0.99264824
67.77 0.99264932
67.78 0.9926504
67.79 0.99265148
67.8 0.99265256
67.81 0.99265364
67.82 0.99265472
67.83 0.9926558
67.84 0.99265688
67.85 0.99265796
67.86 0.99265903
67.87 0.99266011
67.88 0.99266119
67.89 0.99266227
67.9 0.99266334
67.91 0.99266442
67.92 0.99266549
67.93 0.99266657
67.94 0.99266765
67.95 0.99266872
67.96 0.9926698
67.97 0.99267087
67.98 0.99267194
67.99 0.99267302
68 0.99267409
68.01 0.99267516
68.02 0.99267624
68.03 0.99267731
68.04 0.99267838
68.05 0.99267945
68.06 0.99268053
68.07 0.9926816
68.08 0.99268267
68.09 0.99268374
68.1 0.99268481
68.11 0.99268588
68.12 0.99268695
68.13 0.99268802
68.14 0.99268909
68.15 0.99269016
68.16 0.99269122
68.17 0.99269229
68.18 0.99269336
68.19 0.99269443
68.2 0.9926955
68.21 0.99269656
68.22 0.99269763
68.23 0.9926987
68.24 0.99269976
68.25 0.99270083
68.26 0.99270189
68.27 0.99270296
68.28 0.99270402
68.29 0.99270509
68.3 0.99270615
68.31 0.99270722
68.32 0.99270828
68.33 0.99270934
68.34 0.9927104
68.35 0.99271147
68.36 0.99271253
68.37 0.99271359
68.38 0.99271465
68.39 0.99271571
68.4 0.99271678
68.41 0.99271784
68.42 0.9927189
68.43 0.99271996
68.44 0.99272102
68.45 0.99272208
68.46 0.99272314
68.47 0.99272419
68.48 0.99272525
68.49 0.99272631
68.5 0.99272737
68.51 0.99272843
68.52 0.99272948
68.53 0.99273054
68.54 0.9927316
68.55 0.99273265
68.56 0.99273371
68.57 0.99273477
68.58 0.99273582
68.59 0.99273688
68.6 0.99273793
68.61 0.99273899
68.62 0.99274004
68.63 0.99274109
68.64 0.99274215
68.65 0.9927432
68.66 0.99274425
68.67 0.99274531
68.68 0.99274636
68.69 0.99274741
68.7 0.99274846
68.71 0.99274952
68.72 0.99275057
68.73 0.99275162
68.74 0.99275267
68.75 0.99275372
68.76 0.99275477
68.77 0.99275582
68.78 0.99275687
68.79 0.99275792
68.8 0.99275897
68.81 0.99276001
68.82 0.99276106
68.83 0.99276211
68.84 0.99276316
68.85 0.99276421
68.86 0.99276525
68.87 0.9927663
68.88 0.99276735
68.89 0.99276839
68.9 0.99276944
68.91 0.99277048
68.92 0.99277153
68.93 0.99277257
68.94 0.99277362
68.95 0.99277466
68.96 0.99277571
68.97 0.99277675
68.98 0.99277779
68.99 0.99277884
69 0.99277988
69.01 0.99278092
69.02 0.99278196
69.03 0.992783
69.04 0.99278405
69.05 0.99278509
69.06 0.99278613
69.07 0.99278717
69.08 0.99278821
69.09 0.99278925
69.1 0.99279029
69.11 0.99279133
69.12 0.99279237
69.13 0.99279341
69.14 0.99279444
69.15 0.99279548
69.16 0.99279652
69.17 0.99279756
69.18 0.9927986
69.19 0.99279963
69.2 0.99280067
69.21 0.99280171
69.22 0.99280274
69.23 0.99280378
69.24 0.99280481
69.25 0.99280585
69.26 0.99280688
69.27 0.99280792
69.28 0.99280895
69.29 0.99280999
69.3 0.99281102
69.31 0.99281205
69.32 0.99281309
69.33 0.99281412
69.34 0.99281515
69.35 0.99281618
69.36 0.99281722
69.37 0.99281825
69.38 0.99281928
69.39 0.99282031
69.4 0.99282134
69.41 0.99282237
69.42 0.9928234
69.43 0.99282443
69.44 0.99282546
69.45 0.99282649
69.46 0.99282752
69.47 0.99282855
69.48 0.99282958
69.49 0.99283061
69.5 0.99283163
69.51 0.99283266
69.52 0.99283369
69.53 0.99283472
69.54 0.99283574
69.55 0.99283677
69.56 0.99283779
69.57 0.99283882
69.58 0.99283985
69.59 0.99284087
69.6 0.9928419
69.61 0.99284292
69.62 0.99284394
69.63 0.99284497
69.64 0.99284599
69.65 0.99284702
69.66 0.99284804
69.67 0.99284906
69.68 0.99285008
69.69 0.99285111
69.7 0.99285213
69.71 0.99285315
69.72 0.99285417
69.73 0.99285519
69.74 0.99285621
69.75 0.99285723
69.76 0.99285825
69.77 0.99285927
69.78 0.99286029
69.79 0.99286131
69.8 0.99286233
69.81 0.99286335
69.82 0.99286437
69.83 0.99286539
69.84 0.99286641
69.85 0.99286742
69.86 0.99286844
69.87 0.99286946
69.88 0.99287047
69.89 0.99287149
69.9 0.99287251
69.91 0.99287352
69.92 0.99287454
69.93 0.99287555
69.94 0.99287657
69.95 0.99287758
69.96 0.9928786
69.97 0.99287961
69.98 0.99288063
69.99 0.99288164
70 0.99288265
70.01 0.99288367
70.02 0.99288468
70.03 0.99288569
70.04 0.9928867
70.05 0.99288771
70.06 0.99288873
70.07 0.99288974
70.08 0.99289075
70.09 0.99289176
70.1 0.99289277
70.11 0.99289378
70.12 0.99289479
70.13 0.9928958
70.14 0.99289681
70.15 0.99289782
70.16 0.99289883
70.17 0.99289983
70.18 0.99290084
70.19 0.99290185
70.2 0.99290286
70.21 0.99290386
70.22 0.99290487
70.23 0.99290588
70.24 0.99290688
70.25 0.99290789
70.26 0.9929089
70.27 0.9929099
70.28 0.99291091
70.29 0.99291191
70.3 0.99291292
70.31 0.99291392
70.32 0.99291493
70.33 0.99291593
70.34 0.99291693
70.35 0.99291794
70.36 0.99291894
70.37 0.99291994
70.38 0.99292094
70.39 0.99292195
70.4 0.99292295
70.41 0.99292395
70.42 0.99292495
70.43 0.99292595
70.44 0.99292695
70.45 0.99292795
70.46 0.99292895
70.47 0.99292995
70.48 0.99293095
70.49 0.99293195
70.5 0.99293295
70.51 0.99293395
70.52 0.99293495
70.53 0.99293595
70.54 0.99293694
70.55 0.99293794
70.56 0.99293894
70.57 0.99293994
70.58 0.99294093
70.59 0.99294193
70.6 0.99294293
70.61 0.99294392
70.62 0.99294492
70.63 0.99294591
70.64 0.99294691
70.65 0.9929479
70.66 0.9929489
70.67 0.99294989
70.68 0.99295088
70.69 0.99295188
70.7 0.99295287
70.71 0.99295386
70.72 0.99295486
70.73 0.99295585
70.74 0.99295684
70.75 0.99295783
70.76 0.99295883
70.77 0.99295982
70.78 0.99296081
70.79 0.9929618
70.8 0.99296279
70.81 0.99296378
70.82 0.99296477
70.83 0.99296576
70.84 0.99296675
70.85 0.99296774
70.86 0.99296873
70.87 0.99296972
70.88 0.9929707
70.89 0.99297169
70.9 0.99297268
70.91 0.99297367
70.92 0.99297465
70.93 0.99297564
70.94 0.99297663
70.95 0.99297761
70.96 0.9929786
70.97 0.99297959
70.98 0.99298057
70.99 0.99298156
71 0.99298254
71.01 0.99298353
71.02 0.99298451
71.03 0.9929855
71.04 0.99298648
71.05 0.99298746
71.06 0.99298845
71.07 0.99298943
71.08 0.99299041
71.09 0.9929914
71.1 0.99299238
71.11 0.99299336
71.12 0.99299434
71.13 0.99299532
71.14 0.9929963
71.15 0.99299729
71.16 0.99299827
71.17 0.99299925
71.18 0.99300023
71.19 0.99300121
71.2 0.99300219
71.21 0.99300316
71.22 0.99300414
71.23 0.99300512
71.24 0.9930061
71.25 0.99300708
71.26 0.99300806
71.27 0.99300903
71.28 0.99301001
71.29 0.99301099
71.3 0.99301197
71.31 0.99301294
71.32 0.99301392
71.33 0.99301489
71.34 0.99301587
71.35 0.99301685
71.36 0.99301782
71.37 0.9930188
71.38 0.99301977
71.39 0.99302074
71.4 0.99302172
71.41 0.99302269
71.42 0.99302367
71.43 0.99302464
71.44 0.99302561
71.45 0.99302658
71.46 0.99302756
71.47 0.99302853
71.48 0.9930295
71.49 0.99303047
71.5 0.99303144
71.51 0.99303241
71.52 0.99303339
71.53 0.99303436
71.54 0.99303533
71.55 0.9930363
71.56 0.99303727
71.57 0.99303824
71.58 0.9930392
71.59 0.99304017
71.6 0.99304114
71.61 0.99304211
71.62 0.99304308
71.63 0.99304405
71.64 0.99304501
71.65 0.99304598
71.66 0.99304695
71.67 0.99304792
71.68 0.99304888
71.69 0.99304985
71.7 0.99305081
71.71 0.99305178
71.72 0.99305274
71.73 0.99305371
71.74 0.99305467
71.75 0.99305564
71.76 0.9930566
71.77 0.99305757
71.78 0.99305853
71.79 0.9930595
71.8 0.99306046
71.81 0.99306142
71.82 0.99306238
71.83 0.99306335
71.84 0.99306431
71.85 0.99306527
71.86 0.99306623
71.87 0.99306719
71.88 0.99306816
71.89 0.99306912
71.9 0.99307008
71.91 0.99307104
71.92 0.993072
71.93 0.99307296
71.94 0.99307392
71.95 0.99307488
71.96 0.99307583
71.97 0.99307679
71.98 0.99307775
71.99 0.99307871
72 0.99307967
72.01 0.99308063
72.02 0.99308158
72.03 0.99308254
72.04 0.9930835
72.05 0.99308445
72.06 0.99308541
72.07 0.99308637
72.08 0.99308732
72.09 0.99308828
72.1 0.99308923
72.11 0.99309019
72.12 0.99309114
72.13 0.9930921
72.14 0.99309305
72.15 0.99309401
72.16 0.99309496
72.17 0.99309591
72.18 0.99309687
72.19 0.99309782
72.2 0.99309877
72.21 0.99309972
72.22 0.99310068
72.23 0.99310163
72.24 0.99310258
72.25 0.99310353
72.26 0.99310448
72.27 0.99310543
72.28 0.99310638
72.29 0.99310733
72.3 0.99310828
72.31 0.99310923
72.32 0.99311018
72.33 0.99311113
72.34 0.99311208
72.35 0.99311303
72.36 0.99311398
72.37 0.99311493
72.38 0.99311587
72.39 0.99311682
72.4 0.99311777
72.41 0.99311872
72.42 0.99311966
72.43 0.99312061
72.44 0.99312156
72.45 0.9931225
72.46 0.99312345
72.47 0.99312439
72.48 0.99312534
72.49 0.99312628
72.5 0.99312723
72.51 0.99312817
72.52 0.99312912
72.53 0.99313006
72.54 0.99313101
72.55 0.99313195
72.56 0.99313289
72.57 0.99313384
72.58 0.99313478
72.59 0.99313572
72.6 0.99313666
72.61 0.99313761
72.62 0.99313855
72.63 0.99313949
72.64 0.99314043
72.65 0.99314137
72.66 0.99314231
72.67 0.99314325
72.68 0.99314419
72.69 0.99314513
72.7 0.99314607
72.71 0.99314701
72.72 0.99314795
72.73 0.99314889
72.74 0.99314983
72.75 0.99315077
72.76 0.9931517
72.77 0.99315264
72.78 0.99315358
72.79 0.99315452
72.8 0.99315545
72.81 0.99315639
72.82 0.99315733
72.83 0.99315826
72.84 0.9931592
72.85 0.99316013
72.86 0.99316107
72.87 0.99316201
72.88 0.99316294
72.89 0.99316388
72.9 0.99316481
72.91 0.99316574
72.92 0.99316668
72.93 0.99316761
72.94 0.99316855
72.95 0.99316948
72.96 0.99317041
72.97 0.99317134
72.98 0.99317228
72.99 0.99317321
73 0.99317414
73.01 0.99317507
73.02 0.993176
73.03 0.99317694
73.04 0.99317787
73.05 0.9931788
73.06 0.99317973
73.07 0.99318066
73.08 0.99318159
73.09 0.99318252
73.1 0.99318345
73.11 0.99318438
73.12 0.9931853
73.13 0.99318623
73.14 0.99318716
73.15 0.99318809
73.16 0.99318902
73.17 0.99318995
73.18 0.99319087
73.19 0.9931918
73.2 0.99319273
73.21 0.99319365
73.22 0.99319458
73.23 0.99319551
73.24 0.99319643
73.25 0.99319736
73.26 0.99319828
73.27 0.99319921
73.28 0.99320013
73.29 0.99320106
73.3 0.99320198
73.31 0.99320291
73.32 0.99320383
73.33 0.99320475
73.34 0.99320568
73.35 0.9932066
73.36 0.99320752
73.37 0.99320845
73.38 0.99320937
73.39 0.99321029
73.4 0.99321121
73.41 0.99321213
73.42 0.99321306
73.43 0.99321398
73.44 0.9932149
73.45 0.99321582
73.46 0.99321674
73.47 0.99321766
73.48 0.99321858
73.49 0.9932195
73.5 0.99322042
73.51 0.99322134
73.52 0.99322226
73.53 0.99322317
73.54 0.99322409
73.55 0.99322501
73.56 0.99322593
73.57 0.99322685
73.58 0.99322776
73.59 0.99322868
73.6 0.9932296
73.61 0.99323051
73.62 0.99323143
73.63 0.99323235
73.64 0.99323326
73.65 0.99323418
73.66 0.99323509
73.67 0.99323601
73.68 0.99323692
73.69 0.99323784
73.7 0.99323875
73.71 0.99323967
73.72 0.99324058
73.73 0.99324149
73.74 0.99324241
73.75 0.99324332
73.76 0.99324423
73.77 0.99324515
73.78 0.99324606
73.79 0.99324697
73.8 0.99324788
73.81 0.99324879
73.82 0.99324971
73.83 0.99325062
73.84 0.99325153
73.85 0.99325244
73.86 0.99325335
73.87 0.99325426
73.88 0.99325517
73.89 0.99325608
73.9 0.99325699
73.91 0.9932579
73.92 0.99325881
73.93 0.99325972
73.94 0.99326062
73.95 0.99326153
73.96 0.99326244
73.97 0.99326335
73.98 0.99326426
73.99 0.99326516
74 0.99326607
74.01 0.99326698
74.02 0.99326788
74.03 0.99326879
74.04 0.9932697
74.05 0.9932706
74.06 0.99327151
74.07 0.99327241
74.08 0.99327332
74.09 0.99327422
74.1 0.99327513
74.11 0.99327603
74.12 0.99327694
74.13 0.99327784
74.14 0.99327874
74.15 0.99327965
74.16 0.99328055
74.17 0.99328145
74.18 0.99328235
74.19 0.99328326
74.2 0.99328416
74.21 0.99328506
74.22 0.99328596
74.23 0.99328686
74.24 0.99328777
74.25 0.99328867
74.26 0.99328957
74.27 0.99329047
74.28 0.99329137
74.29 0.99329227
74.3 0.99329317
74.31 0.99329407
74.32 0.99329497
74.33 0.99329587
74.34 0.99329676
74.35 0.99329766
74.36 0.99329856
74.37 0.99329946
74.38 0.99330036
74.39 0.99330125
74.4 0.99330215
74.41 0.99330305
74.42 0.99330395
74.43 0.99330484
74.44 0.99330574
74.45 0.99330663
74.46 0.99330753
74.47 0.99330843
74.48 0.99330932
74.49 0.99331022
74.5 0.99331111
74.51 0.99331201
74.52 0.9933129
74.53 0.9933138
74.54 0.99331469
74.55 0.99331558
74.56 0.99331648
74.57 0.99331737
74.58 0.99331826
74.59 0.99331916
74.6 0.99332005
74.61 0.99332094
74.62 0.99332183
74.63 0.99332272
74.64 0.99332362
74.65 0.99332451
74.66 0.9933254
74.67 0.99332629
74.68 0.99332718
74.69 0.99332807
74.7 0.99332896
74.71 0.99332985
74.72 0.99333074
74.73 0.99333163
74.74 0.99333252
74.75 0.99333341
74.76 0.9933343
74.77 0.99333518
74.78 0.99333607
74.79 0.99333696
74.8 0.99333785
74.81 0.99333874
74.82 0.99333962
74.83 0.99334051
74.84 0.9933414
74.85 0.99334228
74.86 0.99334317
74.87 0.99334406
74.88 0.99334494
74.89 0.99334583
74.9 0.99334671
74.91 0.9933476
74.92 0.99334848
74.93 0.99334937
74.94 0.99335025
74.95 0.99335114
74.96 0.99335202
74.97 0.99335291
74.98 0.99335379
74.99 0.99335467
75 0.99335556
75.01 0.99335644
75.02 0.99335732
75.03 0.9933582
75.04 0.99335909
75.05 0.99335997
75.06 0.99336085
75.07 0.99336173
75.08 0.99336261
75.09 0.99336349
75.1 0.99336437
75.11 0.99336525
75.12 0.99336613
75.13 0.99336701
75.14 0.99336789
75.15 0.99336877
75.16 0.99336965
75.17 0.99337053
75.18 0.99337141
75.19 0.99337229
75.2 0.99337317
75.21 0.99337405
75.22 0.99337492
75.23 0.9933758
75.24 0.99337668
75.25 0.99337756
75.26 0.99337843
75.27 0.99337931
75.28 0.99338019
75.29 0.99338106
75.3 0.99338194
75.31 0.99338281
75.32 0.99338369
75.33 0.99338457
75.34 0.99338544
75.35 0.99338632
75.36 0.99338719
75.37 0.99338807
75.38 0.99338894
75.39 0.99338981
75.4 0.99339069
75.41 0.99339156
75.42 0.99339243
75.43 0.99339331
75.44 0.99339418
75.45 0.99339505
75.46 0.99339592
75.47 0.9933968
75.48 0.99339767
75.49 0.99339854
75.5 0.99339941
75.51 0.99340028
75.52 0.99340115
75.53 0.99340203
75.54 0.9934029
75.55 0.99340377
75.56 0.99340464
75.57 0.99340551
75.58 0.99340638
75.59 0.99340724
75.6 0.99340811
75.61 0.99340898
75.62 0.99340985
75.63 0.99341072
75.64 0.99341159
75.65 0.99341246
75.66 0.99341332
75.67 0.99341419
75.68 0.99341506
75.69 0.99341593
75.7 0.99341679
75.71 0.99341766
75.72 0.99341853
75.73 0.99341939
75.74 0.99342026
75.75 0.99342112
75.76 0.99342199
75.77 0.99342285
75.78 0.99342372
75.79 0.99342458
75.8 0.99342545
75.81 0.99342631
75.82 0.99342718
75.83 0.99342804
75.84 0.99342891
75.85 0.99342977
75.86 0.99343063
75.87 0.9934315
75.88 0.99343236
75.89 0.99343322
75.9 0.99343408
75.91 0.99343494
75.92 0.99343581
75.93 0.99343667
75.94 0.99343753
75.95 0.99343839
75.96 0.99343925
75.97 0.99344011
75.98 0.99344097
75.99 0.99344183
76 0.99344269
76.01 0.99344355
76.02 0.99344441
76.03 0.99344527
76.04 0.99344613
76.05 0.99344699
76.06 0.99344785
76.07 0.99344871
76.08 0.99344957
76.09 0.99345042
76.1 0.99345128
76.11 0.99345214
76.12 0.993453
76.13 0.99345385
76.14 0.99345471
76.15 0.99345557
76.16 0.99345642
76.17 0.99345728
76.18 0.99345814
76.19 0.99345899
76.2 0.99345985
76.21 0.9934607
76.22 0.99346156
76.23 0.99346241
76.24 0.99346327
76.25 0.99346412
76.26 0.99346498
76.27 0.99346583
76.28 0.99346668
76.29 0.99346754
76.3 0.99346839
76.31 0.99346924
76.32 0.9934701
76.33 0.99347095
76.34 0.9934718
76.35 0.99347265
76.36 0.99347351
76.37 0.99347436
76.38 0.99347521
76.39 0.99347606
76.4 0.99347691
76.41 0.99347776
76.42 0.99347861
76.43 0.99347946
76.44 0.99348031
76.45 0.99348116
76.46 0.99348201
76.47 0.99348286
76.48 0.99348371
76.49 0.99348456
76.5 0.99348541
76.51 0.99348626
76.52 0.99348711
76.53 0.99348796
76.54 0.9934888
76.55 0.99348965
76.56 0.9934905
76.57 0.99349135
76.58 0.99349219
76.59 0.99349304
76.6 0.99349389
76.61 0.99349473
76.62 0.99349558
76.63 0.99349643
76.64 0.99349727
76.65 0.99349812
76.66 0.99349896
76.67 0.99349981
76.68 0.99350065
76.69 0.9935015
76.7 0.99350234
76.71 0.99350319
76.72 0.99350403
76.73 0.99350488
76.74 0.99350572
76.75 0.99350656
76.76 0.99350741
76.77 0.99350825
76.78 0.99350909
76.79 0.99350993
76.8 0.99351078
76.81 0.99351162
76.82 0.99351246
76.83 0.9935133
76.84 0.99351414
76.85 0.99351498
76.86 0.99351583
76.87 0.99351667
76.88 0.99351751
76.89 0.99351835
76.9 0.99351919
76.91 0.99352003
76.92 0.99352087
76.93 0.99352171
76.94 0.99352255
76.95 0.99352338
76.96 0.99352422
76.97 0.99352506
76.98 0.9935259
76.99 0.99352674
77 0.99352758
77.01 0.99352841
77.02 0.99352925
77.03 0.99353009
77.04 0.99353093
77.05 0.99353176
77.06 0.9935326
77.07 0.99353344
77.08 0.99353427
77.09 0.99353511
77.1 0.99353594
77.11 0.99353678
77.12 0.99353761
77.13 0.99353845
77.14 0.99353928
77.15 0.99354012
77.16 0.99354095
77.17 0.99354179
77.18 0.99354262
77.19 0.99354346
77.2 0.99354429
77.21 0.99354512
77.22 0.99354596
77.23 0.99354679
77.24 0.99354762
77.25 0.99354845
77.26 0.99354929
77.27 0.99355012
77.28 0.99355095
77.29 0.99355178
77.3 0.99355261
77.31 0.99355345
77.32 0.99355428
77.33 0.99355511
77.34 0.99355594
77.35 0.99355677
77.36 0.9935576
77.37 0.99355843
77.38 0.99355926
77.39 0.99356009
77.4 0.99356092
77.41 0.99356175
77.42 0.99356257
77.43 0.9935634
77.44 0.99356423
77.45 0.99356506
77.46 0.99356589
77.47 0.99356672
77.48 0.99356754
77.49 0.99356837
77.5 0.9935692
77.51 0.99357003
77.52 0.99357085
77.53 0.99357168
77.54 0.99357251
77.55 0.99357333
77.56 0.99357416
77.57 0.99357498
77.58 0.99357581
77.59 0.99357663
77.6 0.99357746
77.61 0.99357828
77.62 0.99357911
77.63 0.99357993
77.64 0.99358076
77.65 0.99358158
77.66 0.9935824
77.67 0.99358323
77.68 0.99358405
77.69 0.99358488
77.7 0.9935857
77.71 0.99358652
77.72 0.99358734
77.73 0.99358817
77.74 0.99358899
77.75 0.99358981
77.76 0.99359063
77.77 0.99359145
77.78 0.99359227
77.79 0.9935931
77.8 0.99359392
77.81 0.99359474
77.82 0.99359556
77.83 0.99359638
77.84 0.9935972
77.85 0.99359802
77.86 0.99359884
77.87 0.99359966
77.88 0.99360048
77.89 0.99360129
77.9 0.99360211
77.91 0.99360293
77.92 0.99360375
77.93 0.99360457
77.94 0.99360539
77.95 0.9936062
77.96 0.99360702
77.97 0.99360784
77.98 0.99360866
77.99 0.99360947
78 0.99361029
78.01 0.99361111
78.02 0.99361192
78.03 0.99361274
78.04 0.99361355
78.05 0.99361437
78.06 0.99361518
78.07 0.993616
78.08 0.99361681
78.09 0.99361763
78.1 0.99361844
78.11 0.99361926
78.12 0.99362007
78.13 0.99362089
78.14 0.9936217
78.15 0.99362251
78.16 0.99362333
78.17 0.99362414
78.18 0.99362495
78.19 0.99362577
78.2 0.99362658
78.21 0.99362739
78.22 0.9936282
78.23 0.99362901
78.24 0.99362983
78.25 0.99363064
78.26 0.99363145
78.27 0.99363226
78.28 0.99363307
78.29 0.99363388
78.3 0.99363469
78.31 0.9936355
78.32 0.99363631
78.33 0.99363712
78.34 0.99363793
78.35 0.99363874
78.36 0.99363955
78.37 0.99364036
78.38 0.99364117
78.39 0.99364198
78.4 0.99364279
78.41 0.99364359
78.42 0.9936444
78.43 0.99364521
78.44 0.99364602
78.45 0.99364682
78.46 0.99364763
78.47 0.99364844
78.48 0.99364924
78.49 0.99365005
78.5 0.99365086
78.51 0.99365166
78.52 0.99365247
78.53 0.99365328
78.54 0.99365408
78.55 0.99365489
78.56 0.99365569
78.57 0.9936565
78.58 0.9936573
78.59 0.99365811
78.6 0.99365891
78.61 0.99365971
78.62 0.99366052
78.63 0.99366132
78.64 0.99366212
78.65 0.99366293
78.66 0.99366373
78.67 0.99366453
78.68 0.99366534
78.69 0.99366614
78.7 0.99366694
78.71 0.99366774
78.72 0.99366855
78.73 0.99366935
78.74 0.99367015
78.75 0.99367095
78.76 0.99367175
78.77 0.99367255
78.78 0.99367335
78.79 0.99367415
78.8 0.99367495
78.81 0.99367575
78.82 0.99367655
78.83 0.99367735
78.84 0.99367815
78.85 0.99367895
78.86 0.99367975
78.87 0.99368055
78.88 0.99368135
78.89 0.99368215
78.9 0.99368294
78.91 0.99368374
78.92 0.99368454
78.93 0.99368534
78.94 0.99368613
78.95 0.99368693
78.96 0.99368773
78.97 0.99368853
78.98 0.99368932
78.99 0.99369012
79 0.99369091
79.01 0.99369171
79.02 0.99369251
79.03 0.9936933
79.04 0.9936941
79.05 0.99369489
79.06 0.99369569
79.07 0.99369648
79.08 0.99369728
79.09 0.99369807
79.1 0.99369887
79.11 0.99369966
79.12 0.99370045
79.13 0.99370125
79.14 0.99370204
79.15 0.99370283
79.16 0.99370363
79.17 0.99370442
79.18 0.99370521
79.19 0.993706
79.2 0.9937068
79.21 0.99370759
79.22 0.99370838
79.23 0.99370917
79.24 0.99370996
79.25 0.99371075
79.26 0.99371155
79.27 0.99371234
79.28 0.99371313
79.29 0.99371392
79.3 0.99371471
79.31 0.9937155
79.32 0.99371629
79.33 0.99371708
79.34 0.99371787
79.35 0.99371866
79.36 0.99371944
79.37 0.99372023
79.38 0.99372102
79.39 0.99372181
79.4 0.9937226
79.41 0.99372339
79.42 0.99372417
79.43 0.99372496
79.44 0.99372575
79.45 0.99372654
79.46 0.99372732
79.47 0.99372811
79.48 0.9937289
79.49 0.99372968
79.5 0.99373047
79.51 0.99373126
79.52 0.99373204
79.53 0.99373283
79.54 0.99373361
79.55 0.9937344
79.56 0.99373518
79.57 0.99373597
79.58 0.99373675
79.59 0.99373754
79.6 0.99373832
79.61 0.9937391
79.62 0.99373989
79.63 0.99374067
79.64 0.99374146
79.65 0.99374224
79.66 0.99374302
79.67 0.99374381
79.68 0.99374459
79.69 0.99374537
79.7 0.99374615
79.71 0.99374693
79.72 0.99374772
79.73 0.9937485
79.74 0.99374928
79.75 0.99375006
79.76 0.99375084
79.77 0.99375162
79.78 0.9937524
79.79 0.99375318
79.8 0.99375396
79.81 0.99375475
79.82 0.99375553
79.83 0.9937563
79.84 0.99375708
79.85 0.99375786
79.86 0.99375864
79.87 0.99375942
79.88 0.9937602
79.89 0.99376098
79.9 0.99376176
79.91 0.99376254
79.92 0.99376331
79.93 0.99376409
79.94 0.99376487
79.95 0.99376565
79.96 0.99376642
79.97 0.9937672
79.98 0.99376798
79.99 0.99376875
80 0.99376953
80.01 0.99377031
80.02 0.99377108
80.03 0.99377186
80.04 0.99377263
80.05 0.99377341
80.06 0.99377419
80.07 0.99377496
80.08 0.99377574
80.09 0.99377651
80.1 0.99377729
80.11 0.99377806
80.12 0.99377883
80.13 0.99377961
80.14 0.99378038
80.15 0.99378115
80.16 0.99378193
80.17 0.9937827
80.18 0.99378347
80.19 0.99378425
80.2 0.99378502
80.21 0.99378579
80.22 0.99378656
80.23 0.99378734
80.24 0.99378811
80.25 0.99378888
80.26 0.99378965
80.27 0.99379042
80.28 0.99379119
80.29 0.99379196
80.3 0.99379274
80.31 0.99379351
80.32 0.99379428
80.33 0.99379505
80.34 0.99379582
80.35 0.99379659
80.36 0.99379736
80.37 0.99379812
80.38 0.99379889
80.39 0.99379966
80.4 0.99380043
80.41 0.9938012
80.42 0.99380197
80.43 0.99380274
80.44 0.9938035
80.45 0.99380427
80.46 0.99380504
80.47 0.99380581
80.48 0.99380658
80.49 0.99380734
80.5 0.99380811
80.51 0.99380888
80.52 0.99380964
80.53 0.99381041
80.54 0.99381117
80.55 0.99381194
80.56 0.99381271
80.57 0.99381347
80.58 0.99381424
80.59 0.993815
80.6 0.99381577
80.61 0.99381653
80.62 0.9938173
80.63 0.99381806
80.64 0.99381883
80.65 0.99381959
80.66 0.99382035
80.67 0.99382112
80.68 0.99382188
80.69 0.99382264
80.7 0.99382341
80.71 0.99382417
80.72 0.99382493
80.73 0.99382569
80.74 0.99382646
80.75 0.99382722
80.76 0.99382798
80.77 0.99382874
80.78 0.9938295
80.79 0.99383027
80.8 0.99383103
80.81 0.99383179
80.82 0.99383255
80.83 0.99383331
80.84 0.99383407
80.85 0.99383483
80.86 0.99383559
80.87 0.99383635
80.88 0.99383711
80.89 0.99383787
80.9 0.99383863
80.91 0.99383939
80.92 0.99384015
80.93 0.99384091
80.94 0.99384166
80.95 0.99384242
80.96 0.99384318
80.97 0.99384394
80.98 0.9938447
80.99 0.99384545
81 0.99384621
81.01 0.99384697
81.02 0.99384773
81.03 0.99384848
81.04 0.99384924
81.05 0.99385
81.06 0.99385075
81.07 0.99385151
81.08 0.99385227
81.09 0.99385302
81.1 0.99385378
81.11 0.99385453
81.12 0.99385529
81.13 0.99385604
81.14 0.9938568
81.15 0.99385755
81.16 0.99385831
81.17 0.99385906
81.18 0.99385981
81.19 0.99386057
81.2 0.99386132
81.21 0.99386208
81.22 0.99386283
81.23 0.99386358
81.24 0.99386434
81.25 0.99386509
81.26 0.99386584
81.27 0.99386659
81.28 0.99386735
81.29 0.9938681
81.3 0.99386885
81.31 0.9938696
81.32 0.99387035
81.33 0.9938711
81.34 0.99387186
81.35 0.99387261
81.36 0.99387336
81.37 0.99387411
81.38 0.99387486
81.39 0.99387561
81.4 0.99387636
81.41 0.99387711
81.42 0.99387786
81.43 0.99387861
81.44 0.99387936
81.45 0.99388011
81.46 0.99388086
81.47 0.9938816
81.48 0.99388235
81.49 0.9938831
81.5 0.99388385
81.51 0.9938846
81.52 0.99388535
81.53 0.99388609
81.54 0.99388684
81.55 0.99388759
81.56 0.99388833
81.57 0.99388908
81.58 0.99388983
81.59 0.99389058
81.6 0.99389132
81.61 0.99389207
81.62 0.99389281
81.63 0.99389356
81.64 0.99389431
81.65 0.99389505
81.66 0.9938958
81.67 0.99389654
81.68 0.99389729
81.69 0.99389803
81.7 0.99389878
81.71 0.99389952
81.72 0.99390026
81.73 0.99390101
81.74 0.99390175
81.75 0.9939025
81.76 0.99390324
81.77 0.99390398
81.78 0.99390473
81.79 0.99390547
81.8 0.99390621
81.81 0.99390695
81.82 0.9939077
81.83 0.99390844
81.84 0.99390918
81.85 0.99390992
81.86 0.99391066
81.87 0.99391141
81.88 0.99391215
81.89 0.99391289
81.9 0.99391363
81.91 0.99391437
81.92 0.99391511
81.93 0.99391585
81.94 0.99391659
81.95 0.99391733
81.96 0.99391807
81.97 0.99391881
81.98 0.99391955
81.99 0.99392029
82 0.99392103
82.01 0.99392177
82.02 0.99392251
82.03 0.99392325
82.04 0.99392398
82.05 0.99392472
82.06 0.99392546
82.07 0.9939262
82.08 0.99392694
82.09 0.99392767
82.1 0.99392841
82.11 0.99392915
82.12 0.99392988
82.13 0.99393062
82.14 0.99393136
82.15 0.99393209
82.16 0.99393283
82.17 0.99393357
82.18 0.9939343
82.19 0.99393504
82.2 0.99393577
82.21 0.99393651
82.22 0.99393725
82.23 0.99393798
82.24 0.99393872
82.25 0.99393945
82.26 0.99394018
82.27 0.99394092
82.28 0.99394165
82.29 0.99394239
82.3 0.99394312
82.31 0.99394385
82.32 0.99394459
82.33 0.99394532
82.34 0.99394605
82.35 0.99394679
82.36 0.99394752
82.37 0.99394825
82.38 0.99394898
82.39 0.99394972
82.4 0.99395045
82.41 0.99395118
82.42 0.99395191
82.43 0.99395264
82.44 0.99395338
82.45 0.99395411
82.46 0.99395484
82.47 0.99395557
82.48 0.9939563
82.49 0.99395703
82.5 0.99395776
82.51 0.99395849
82.52 0.99395922
82.53 0.99395995
82.54 0.99396068
82.55 0.99396141
82.56 0.99396214
82.57 0.99396287
82.58 0.99396359
82.59 0.99396432
82.6 0.99396505
82.61 0.99396578
82.62 0.99396651
82.63 0.99396724
82.64 0.99396796
82.65 0.99396869
82.66 0.99396942
82.67 0.99397015
82.68 0.99397087
82.69 0.9939716
82.7 0.99397233
82.71 0.99397305
82.72 0.99397378
82.73 0.99397451
82.74 0.99397523
82.75 0.99397596
82.76 0.99397668
82.77 0.99397741
82.78 0.99397813
82.79 0.99397886
82.8 0.99397959
82.81 0.99398031
82.82 0.99398103
82.83 0.99398176
82.84 0.99398248
82.85 0.99398321
82.86 0.99398393
82.87 0.99398466
82.88 0.99398538
82.89 0.9939861
82.9 0.99398683
82.91 0.99398755
82.92 0.99398827
82.93 0.99398899
82.94 0.99398972
82.95 0.99399044
82.96 0.99399116
82.97 0.99399188
82.98 0.99399261
82.99 0.99399333
83 0.99399405
83.01 0.99399477
83.02 0.99399549
83.03 0.99399621
83.04 0.99399693
83.05 0.99399765
83.06 0.99399837
83.07 0.99399909
83.08 0.99399981
83.09 0.99400053
83.1 0.99400125
83.11 0.99400197
83.12 0.99400269
83.13 0.99400341
83.14 0.99400413
83.15 0.99400485
83.16 0.99400557
83.17 0.99400629
83.18 0.99400701
83.19 0.99400772
83.2 0.99400844
83.21 0.99400916
83.22 0.99400988
83.23 0.9940106
83.24 0.99401131
83.25 0.99401203
83.26 0.99401275
83.27 0.99401346
83.28 0.99401418
83.29 0.9940149
83.3 0.99401561
83.31 0.99401633
83.32 0.99401705
83.33 0.99401776
83.34 0.99401848
83.35 0.99401919
83.36 0.99401991
83.37 0.99402062
83.38 0.99402134
83.39 0.99402205
83.4 0.99402277
83.41 0.99402348
83.42 0.9940242
83.43 0.99402491
83.44 0.99402562
83.45 0.99402634
83.46 0.99402705
83.47 0.99402776
83.48 0.99402848
83.49 0.99402919
83.5 0.9940299
83.51 0.99403062
83.52 0.99403133
83.53 0.99403204
83.54 0.99403275
83.55 0.99403347
83.56 0.99403418
83.57 0.99403489
83.58 0.9940356
83.59 0.99403631
83.6 0.99403702
83.61 0.99403773
83.62 0.99403845
83.63 0.99403916
83.64 0.99403987
83.65 0.99404058
83.66 0.99404129
83.67 0.994042
83.68 0.99404271
83.69 0.99404342
83.7 0.99404413
83.71 0.99404484
83.72 0.99404555
83.73 0.99404625
83.74 0.99404696
83.75 0.99404767
83.76 0.99404838
83.77 0.99404909
83.78 0.9940498
83.79 0.9940505
83.8 0.99405121
83.81 0.99405192
83.82 0.99405263
83.83 0.99405334
83.84 0.99405404
83.85 0.99405475
83.86 0.99405546
83.87 0.99405616
83.88 0.99405687
83.89 0.99405758
83.9 0.99405828
83.91 0.99405899
83.92 0.99405969
83.93 0.9940604
83.94 0.9940611
83.95 0.99406181
83.96 0.99406252
83.97 0.99406322
83.98 0.99406393
83.99 0.99406463
84 0.99406533
84.01 0.99406604
84.02 0.99406674
84.03 0.99406745
84.04 0.99406815
84.05 0.99406885
84.06 0.99406956
84.07 0.99407026
84.08 0.99407096
84.09 0.99407167
84.1 0.99407237
84.11 0.99407307
84.12 0.99407378
84.13 0.99407448
84.14 0.99407518
84.15 0.99407588
84.16 0.99407658
84.17 0.99407728
84.18 0.99407799
84.19 0.99407869
84.2 0.99407939
84.21 0.99408009
84.22 0.99408079
84.23 0.99408149
84.24 0.99408219
84.25 0.99408289
84.26 0.99408359
84.27 0.99408429
84.28 0.99408499
84.29 0.99408569
84.3 0.99408639
84.31 0.99408709
84.32 0.99408779
84.33 0.99408849
84.34 0.99408919
84.35 0.99408989
84.36 0.99409058
84.37 0.99409128
84.38 0.99409198
84.39 0.99409268
84.4 0.99409338
84.41 0.99409407
84.42 0.99409477
84.43 0.99409547
84.44 0.99409617
84.45 0.99409686
84.46 0.99409756
84.47 0.99409826
84.48 0.99409895
84.49 0.99409965
84.5 0.99410035
84.51 0.99410104
84.52 0.99410174
84.53 0.99410243
84.54 0.99410313
84.55 0.99410382
84.56 0.99410452
84.57 0.99410522
84.58 0.99410591
84.59 0.9941066
84.6 0.9941073
84.61 0.99410799
84.62 0.99410869
84.63 0.99410938
84.64 0.99411008
84.65 0.99411077
84.66 0.99411146
84.67 0.99411216
84.68 0.99411285
84.69 0.99411354
84.7 0.99411424
84.71 0.99411493
84.72 0.99411562
84.73 0.99411631
84.74 0.99411701
84.75 0.9941177
84.76 0.99411839
84.77 0.99411908
84.78 0.99411977
84.79 0.99412046
84.8 0.99412116
84.81 0.99412185
84.82 0.99412254
84.83 0.99412323
84.84 0.99412392
84.85 0.99412461
84.86 0.9941253
84.87 0.99412599
84.88 0.99412668
84.89 0.99412737
84.9 0.99412806
84.91 0.99412875
84.92 0.99412944
84.93 0.99413013
84.94 0.99413082
84.95 0.99413151
84.96 0.99413219
84.97 0.99413288
84.98 0.99413357
84.99 0.99413426
85 0.99413495
85.01 0.99413564
85.02 0.99413632
85.03 0.99413701
85.04 0.9941377
85.05 0.99413839
85.06 0.99413907
85.07 0.99413976
85.08 0.99414045
85.09 0.99414113
85.1 0.99414182
85.11 0.99414251
85.12 0.99414319
85.13 0.99414388
85.14 0.99414456
85.15 0.99414525
85.16 0.99414593
85.17 0.99414662
85.18 0.99414731
85.19 0.99414799
85.2 0.99414868
85.21 0.99414936
85.22 0.99415004
85.23 0.99415073
85.24 0.99415141
85.25 0.9941521
85.26 0.99415278
85.27 0.99415346
85.28 0.99415415
85.29 0.99415483
85.3 0.99415551
85.31 0.9941562
85.32 0.99415688
85.33 0.99415756
85.34 0.99415825
85.35 0.99415893
85.36 0.99415961
85.37 0.99416029
85.38 0.99416097
85.39 0.99416166
85.4 0.99416234
85.41 0.99416302
85.42 0.9941637
85.43 0.99416438
85.44 0.99416506
85.45 0.99416574
85.46 0.99416642
85.47 0.99416711
85.48 0.99416779
85.49 0.99416847
85.5 0.99416915
85.51 0.99416983
85.52 0.99417051
85.53 0.99417119
85.54 0.99417186
85.55 0.99417254
85.56 0.99417322
85.57 0.9941739
85.58 0.99417458
85.59 0.99417526
85.6 0.99417594
85.61 0.99417662
85.62 0.99417729
85.63 0.99417797
85.64 0.99417865
85.65 0.99417933
85.66 0.99418001
85.67 0.99418068
85.68 0.99418136
85.69 0.99418204
85.7 0.99418271
85.71 0.99418339
85.72 0.99418407
85.73 0.99418474
85.74 0.99418542
85.75 0.9941861
85.76 0.99418677
85.77 0.99418745
85.78 0.99418812
85.79 0.9941888
85.8 0.99418947
85.81 0.99419015
85.82 0.99419082
85.83 0.9941915
85.84 0.99419217
85.85 0.99419285
85.86 0.99419352
85.87 0.9941942
85.88 0.99419487
85.89 0.99419554
85.9 0.99419622
85.91 0.99419689
85.92 0.99419757
85.93 0.99419824
85.94 0.99419891
85.95 0.99419958
85.96 0.99420026
85.97 0.99420093
85.98 0.9942016
85.99 0.99420228
86 0.99420295
86.01 0.99420362
86.02 0.99420429
86.03 0.99420496
86.04 0.99420563
86.05 0.99420631
86.06 0.99420698
86.07 0.99420765
86.08 0.99420832
86.09 0.99420899
86.1 0.99420966
86.11 0.99421033
86.12 0.994211
86.13 0.99421167
86.14 0.99421234
86.15 0.99421301
86.16 0.99421368
86.17 0.99421435
86.18 0.99421502
86.19 0.99421569
86.2 0.99421636
86.21 0.99421703
86.22 0.9942177
86.23 0.99421836
86.24 0.99421903
86.25 0.9942197
86.26 0.99422037
86.27 0.99422104
86.28 0.99422171
86.29 0.99422237
86.3 0.99422304
86.31 0.99422371
86.32 0.99422438
86.33 0.99422504
86.34 0.99422571
86.35 0.99422638
86.36 0.99422704
86.37 0.99422771
86.38 0.99422838
86.39 0.99422904
86.4 0.99422971
86.41 0.99423037
86.42 0.99423104
86.43 0.9942317
86.44 0.99423237
86.45 0.99423304
86.46 0.9942337
86.47 0.99423437
86.48 0.99423503
86.49 0.99423569
86.5 0.99423636
86.51 0.99423702
86.52 0.99423769
86.53 0.99423835
86.54 0.99423902
86.55 0.99423968
86.56 0.99424034
86.57 0.99424101
86.58 0.99424167
86.59 0.99424233
86.6 0.994243
86.61 0.99424366
86.62 0.99424432
86.63 0.99424498
86.64 0.99424565
86.65 0.99424631
86.66 0.99424697
86.67 0.99424763
86.68 0.99424829
86.69 0.99424895
86.7 0.99424962
86.71 0.99425028
86.72 0.99425094
86.73 0.9942516
86.74 0.99425226
86.75 0.99425292
86.76 0.99425358
86.77 0.99425424
86.78 0.9942549
86.79 0.99425556
86.8 0.99425622
86.81 0.99425688
86.82 0.99425754
86.83 0.9942582
86.84 0.99425886
86.85 0.99425952
86.86 0.99426018
86.87 0.99426084
86.88 0.9942615
86.89 0.99426215
86.9 0.99426281
86.91 0.99426347
86.92 0.99426413
86.93 0.99426479
86.94 0.99426544
86.95 0.9942661
86.96 0.99426676
86.97 0.99426742
86.98 0.99426807
86.99 0.99426873
87 0.99426939
87.01 0.99427004
87.02 0.9942707
87.03 0.99427136
87.04 0.99427201
87.05 0.99427267
87.06 0.99427333
87.07 0.99427398
87.08 0.99427464
87.09 0.99427529
87.1 0.99427595
87.11 0.9942766
87.12 0.99427726
87.13 0.99427791
87.14 0.99427857
87.15 0.99427922
87.16 0.99427988
87.17 0.99428053
87.18 0.99428119
87.19 0.99428184
87.2 0.99428249
87.21 0.99428315
87.22 0.9942838
87.23 0.99428445
87.24 0.99428511
87.25 0.99428576
87.26 0.99428641
87.27 0.99428707
87.28 0.99428772
87.29 0.99428837
87.3 0.99428902
87.31 0.99428968
87.32 0.99429033
87.33 0.99429098
87.34 0.99429163
87.35 0.99429228
87.36 0.99429294
87.37 0.99429359
87.38 0.99429424
87.39 0.99429489
87.4 0.99429554
87.41 0.99429619
87.42 0.99429684
87.43 0.99429749
87.44 0.99429814
87.45 0.99429879
87.46 0.99429944
87.47 0.99430009
87.48 0.99430074
87.49 0.99430139
87.5 0.99430204
87.51 0.99430269
87.52 0.99430334
87.53 0.99430399
87.54 0.99430464
87.55 0.99430529
87.56 0.99430593
87.57 0.99430658
87.58 0.99430723
87.59 0.99430788
87.6 0.99430853
87.61 0.99430917
87.62 0.99430982
87.63 0.99431047
87.64 0.99431112
87.65 0.99431176
87.66 0.99431241
87.67 0.99431306
87.68 0.9943137
87.69 0.99431435
87.7 0.994315
87.71 0.99431564
87.72 0.99431629
87.73 0.99431694
87.74 0.99431758
87.75 0.99431823
87.76 0.99431887
87.77 0.99431952
87.78 0.99432016
87.79 0.99432081
87.8 0.99432145
87.81 0.9943221
87.82 0.99432274
87.83 0.99432339
87.84 0.99432403
87.85 0.99432468
87.86 0.99432532
87.87 0.99432596
87.88 0.99432661
87.89 0.99432725
87.9 0.9943279
87.91 0.99432854
87.92 0.99432918
87.93 0.99432983
87.94 0.99433047
87.95 0.99433111
87.96 0.99433175
87.97 0.9943324
87.98 0.99433304
87.99 0.99433368
88 0.99433432
88.01 0.99433497
88.02 0.99433561
88.03 0.99433625
88.04 0.99433689
88.05 0.99433753
88.06 0.99433817
88.07 0.99433881
88.08 0.99433945
88.09 0.9943401
88.1 0.99434074
88.11 0.99434138
88.12 0.99434202
88.13 0.99434266
88.14 0.9943433
88.15 0.99434394
88.16 0.99434458
88.17 0.99434522
88.18 0.99434586
88.19 0.99434649
88.2 0.99434713
88.21 0.99434777
88.22 0.99434841
88.23 0.99434905
88.24 0.99434969
88.25 0.99435033
88.26 0.99435097
88.27 0.9943516
88.28 0.99435224
88.29 0.99435288
88.3 0.99435352
88.31 0.99435416
88.32 0.99435479
88.33 0.99435543
88.34 0.99435607
88.35 0.9943567
88.36 0.99435734
88.37 0.99435798
88.38 0.99435861
88.39 0.99435925
88.4 0.99435989
88.41 0.99436052
88.42 0.99436116
88.43 0.9943618
88.44 0.99436243
88.45 0.99436307
88.46 0.9943637
88.47 0.99436434
88.48 0.99436497
88.49 0.99436561
88.5 0.99436624
88.51 0.99436688
88.52 0.99436751
88.53 0.99436815
88.54 0.99436878
88.55 0.99436941
88.56 0.99437005
88.57 0.99437068
88.58 0.99437132
88.59 0.99437195
88.6 0.99437258
88.61 0.99437322
88.62 0.99437385
88.63 0.99437448
88.64 0.99437511
88.65 0.99437575
88.66 0.99437638
88.67 0.99437701
88.68 0.99437764
88.69 0.99437828
88.7 0.99437891
88.71 0.99437954
88.72 0.99438017
88.73 0.9943808
88.74 0.99438144
88.75 0.99438207
88.76 0.9943827
88.77 0.99438333
88.78 0.99438396
88.79 0.99438459
88.8 0.99438522
88.81 0.99438585
88.82 0.99438648
88.83 0.99438711
88.84 0.99438774
88.85 0.99438837
88.86 0.994389
88.87 0.99438963
88.88 0.99439026
88.89 0.99439089
88.9 0.99439152
88.91 0.99439215
88.92 0.99439278
88.93 0.99439341
88.94 0.99439403
88.95 0.99439466
88.96 0.99439529
88.97 0.99439592
88.98 0.99439655
88.99 0.99439718
89 0.9943978
89.01 0.99439843
89.02 0.99439906
89.03 0.99439969
89.04 0.99440031
89.05 0.99440094
89.06 0.99440157
89.07 0.99440219
89.08 0.99440282
89.09 0.99440345
89.1 0.99440407
89.11 0.9944047
89.12 0.99440533
89.13 0.99440595
89.14 0.99440658
89.15 0.9944072
89.16 0.99440783
89.17 0.99440845
89.18 0.99440908
89.19 0.9944097
89.2 0.99441033
89.21 0.99441095
89.22 0.99441158
89.23 0.9944122
89.24 0.99441283
89.25 0.99441345
89.26 0.99441408
89.27 0.9944147
89.28 0.99441532
89.29 0.99441595
89.3 0.99441657
89.31 0.99441719
89.32 0.99441782
89.33 0.99441844
89.34 0.99441906
89.35 0.99441969
89.36 0.99442031
89.37 0.99442093
89.38 0.99442155
89.39 0.99442218
89.4 0.9944228
89.41 0.99442342
89.42 0.99442404
89.43 0.99442466
89.44 0.99442529
89.45 0.99442591
89.46 0.99442653
89.47 0.99442715
89.48 0.99442777
89.49 0.99442839
89.5 0.99442901
89.51 0.99442963
89.52 0.99443025
89.53 0.99443087
89.54 0.99443149
89.55 0.99443211
89.56 0.99443273
89.57 0.99443335
89.58 0.99443397
89.59 0.99443459
89.6 0.99443521
89.61 0.99443583
89.62 0.99443645
89.63 0.99443707
89.64 0.99443769
89.65 0.99443831
89.66 0.99443893
89.67 0.99443954
89.68 0.99444016
89.69 0.99444078
89.7 0.9944414
89.71 0.99444202
89.72 0.99444264
89.73 0.99444325
89.74 0.99444387
89.75 0.99444449
89.76 0.9944451
89.77 0.99444572
89.78 0.99444634
89.79 0.99444696
89.8 0.99444757
89.81 0.99444819
89.82 0.9944488
89.83 0.99444942
89.84 0.99445004
89.85 0.99445065
89.86 0.99445127
89.87 0.99445188
89.88 0.9944525
89.89 0.99445312
89.9 0.99445373
89.91 0.99445435
89.92 0.99445496
89.93 0.99445558
89.94 0.99445619
89.95 0.99445681
89.96 0.99445742
89.97 0.99445803
89.98 0.99445865
89.99 0.99445926
90 0.99445988
90.01 0.99446049
90.02 0.9944611
90.03 0.99446172
90.04 0.99446233
90.05 0.99446294
90.06 0.99446356
90.07 0.99446417
90.08 0.99446478
90.09 0.9944654
90.1 0.99446601
90.11 0.99446662
90.12 0.99446723
90.13 0.99446785
90.14 0.99446846
90.15 0.99446907
90.16 0.99446968
90.17 0.99447029
90.18 0.9944709
90.19 0.99447152
90.2 0.99447213
90.21 0.99447274
90.22 0.99447335
90.23 0.99447396
90.24 0.99447457
90.25 0.99447518
90.26 0.99447579
90.27 0.9944764
90.28 0.99447701
90.29 0.99447762
90.3 0.99447823
90.31 0.99447884
90.32 0.99447945
90.33 0.99448006
90.34 0.99448067
90.35 0.99448128
90.36 0.99448189
90.37 0.9944825
90.38 0.99448311
90.39 0.99448371
90.4 0.99448432
90.41 0.99448493
90.42 0.99448554
90.43 0.99448615
90.44 0.99448675
90.45 0.99448736
90.46 0.99448797
90.47 0.99448858
90.48 0.99448919
90.49 0.99448979
90.5 0.9944904
90.51 0.99449101
90.52 0.99449161
90.53 0.99449222
90.54 0.99449283
90.55 0.99449343
90.56 0.99449404
90.57 0.99449465
90.58 0.99449525
90.59 0.99449586
90.6 0.99449646
90.61 0.99449707
90.62 0.99449768
90.63 0.99449828
90.64 0.99449889
90.65 0.99449949
90.66 0.9945001
90.67 0.9945007
90.68 0.99450131
90.69 0.99450191
90.7 0.99450252
90.71 0.99450312
90.72 0.99450372
90.73 0.99450433
90.74 0.99450493
90.75 0.99450554
90.76 0.99450614
90.77 0.99450674
90.78 0.99450735
90.79 0.99450795
90.8 0.99450855
90.81 0.99450916
90.82 0.99450976
90.83 0.99451036
90.84 0.99451096
90.85 0.99451157
90.86 0.99451217
90.87 0.99451277
90.88 0.99451337
90.89 0.99451398
90.9 0.99451458
90.91 0.99451518
90.92 0.99451578
90.93 0.99451638
90.94 0.99451698
90.95 0.99451759
90.96 0.99451819
90.97 0.99451879
90.98 0.99451939
90.99 0.99451999
91 0.99452059
91.01 0.99452119
91.02 0.99452179
91.03 0.99452239
91.04 0.99452299
91.05 0.99452359
91.06 0.99452419
91.07 0.99452479
91.08 0.99452539
91.09 0.99452599
91.1 0.99452659
91.11 0.99452719
91.12 0.99452779
91.13 0.99452838
91.14 0.99452898
91.15 0.99452958
91.16 0.99453018
91.17 0.99453078
91.18 0.99453138
91.19 0.99453197
91.2 0.99453257
91.21 0.99453317
91.22 0.99453377
91.23 0.99453437
91.24 0.99453496
91.25 0.99453556
91.26 0.99453616
91.27 0.99453675
91.28 0.99453735
91.29 0.99453795
91.3 0.99453854
91.31 0.99453914
91.32 0.99453974
91.33 0.99454033
91.34 0.99454093
91.35 0.99454153
91.36 0.99454212
91.37 0.99454272
91.38 0.99454331
91.39 0.99454391
91.4 0.9945445
91.41 0.9945451
91.42 0.99454569
91.43 0.99454629
91.44 0.99454688
91.45 0.99454748
91.46 0.99454807
91.47 0.99454867
91.48 0.99454926
91.49 0.99454986
91.5 0.99455045
91.51 0.99455104
91.52 0.99455164
91.53 0.99455223
91.54 0.99455282
91.55 0.99455342
91.56 0.99455401
91.57 0.9945546
91.58 0.9945552
91.59 0.99455579
91.6 0.99455638
91.61 0.99455697
91.62 0.99455757
91.63 0.99455816
91.64 0.99455875
91.65 0.99455934
91.66 0.99455994
91.67 0.99456053
91.68 0.99456112
91.69 0.99456171
91.7 0.9945623
91.71 0.99456289
91.72 0.99456348
91.73 0.99456408
91.74 0.99456467
91.75 0.99456526
91.76 0.99456585
91.77 0.99456644
91.78 0.99456703
91.79 0.99456762
91.8 0.99456821
91.81 0.9945688
91.82 0.99456939
91.83 0.99456998
91.84 0.99457057
91.85 0.99457116
91.86 0.99457175
91.87 0.99457234
91.88 0.99457293
91.89 0.99457352
91.9 0.9945741
91.91 0.99457469
91.92 0.99457528
91.93 0.99457587
91.94 0.99457646
91.95 0.99457705
91.96 0.99457763
91.97 0.99457822
91.98 0.99457881
91.99 0.9945794
92 0.99457999
92.01 0.99458057
92.02 0.99458116
92.03 0.99458175
92.04 0.99458233
92.05 0.99458292
92.06 0.99458351
92.07 0.9945841
92.08 0.99458468
92.09 0.99458527
92.1 0.99458585
92.11 0.99458644
92.12 0.99458703
92.13 0.99458761
92.14 0.9945882
92.15 0.99458878
92.16 0.99458937
92.17 0.99458996
92.18 0.99459054
92.19 0.99459113
92.2 0.99459171
92.21 0.9945923
92.22 0.99459288
92.23 0.99459347
92.24 0.99459405
92.25 0.99459463
92.26 0.99459522
92.27 0.9945958
92.28 0.99459639
92.29 0.99459697
92.3 0.99459755
92.31 0.99459814
92.32 0.99459872
92.33 0.9945993
92.34 0.99459989
92.35 0.99460047
92.36 0.99460105
92.37 0.99460164
92.38 0.99460222
92.39 0.9946028
92.4 0.99460339
92.41 0.99460397
92.42 0.99460455
92.43 0.99460513
92.44 0.99460571
92.45 0.9946063
92.46 0.99460688
92.47 0.99460746
92.48 0.99460804
92.49 0.99460862
92.5 0.9946092
92.51 0.99460978
92.52 0.99461037
92.53 0.99461095
92.54 0.99461153
92.55 0.99461211
92.56 0.99461269
92.57 0.99461327
92.58 0.99461385
92.59 0.99461443
92.6 0.99461501
92.61 0.99461559
92.62 0.99461617
92.63 0.99461675
92.64 0.99461733
92.65 0.99461791
92.66 0.99461849
92.67 0.99461907
92.68 0.99461965
92.69 0.99462022
92.7 0.9946208
92.71 0.99462138
92.72 0.99462196
92.73 0.99462254
92.74 0.99462312
92.75 0.99462369
92.76 0.99462427
92.77 0.99462485
92.78 0.99462543
92.79 0.99462601
92.8 0.99462658
92.81 0.99462716
92.82 0.99462774
92.83 0.99462832
92.84 0.99462889
92.85 0.99462947
92.86 0.99463005
92.87 0.99463062
92.88 0.9946312
92.89 0.99463178
92.9 0.99463235
92.91 0.99463293
92.92 0.9946335
92.93 0.99463408
92.94 0.99463466
92.95 0.99463523
92.96 0.99463581
92.97 0.99463638
92.98 0.99463696
92.99 0.99463753
93 0.99463811
93.01 0.99463868
93.02 0.99463926
93.03 0.99463983
93.04 0.99464041
93.05 0.99464098
93.06 0.99464156
93.07 0.99464213
93.08 0.9946427
93.09 0.99464328
93.1 0.99464385
93.11 0.99464443
93.12 0.994645
93.13 0.99464557
93.14 0.99464615
93.15 0.99464672
93.16 0.99464729
93.17 0.99464787
93.18 0.99464844
93.19 0.99464901
93.2 0.99464958
93.21 0.99465016
93.22 0.99465073
93.23 0.9946513
93.24 0.99465187
93.25 0.99465244
93.26 0.99465302
93.27 0.99465359
93.28 0.99465416
93.29 0.99465473
93.3 0.9946553
93.31 0.99465587
93.32 0.99465645
93.33 0.99465702
93.34 0.99465759
93.35 0.99465816
93.36 0.99465873
93.37 0.9946593
93.38 0.99465987
93.39 0.99466044
93.4 0.99466101
93.41 0.99466158
93.42 0.99466215
93.43 0.99466272
93.44 0.99466329
93.45 0.99466386
93.46 0.99466443
93.47 0.994665
93.48 0.99466557
93.49 0.99466614
93.5 0.9946667
93.51 0.99466727
93.52 0.99466784
93.53 0.99466841
93.54 0.99466898
93.55 0.99466955
93.56 0.99467012
93.57 0.99467068
93.58 0.99467125
93.59 0.99467182
93.6 0.99467239
93.61 0.99467296
93.62 0.99467352
93.63 0.99467409
93.64 0.99467466
93.65 0.99467522
93.66 0.99467579
93.67 0.99467636
93.68 0.99467692
93.69 0.99467749
93.7 0.99467806
93.71 0.99467862
93.72 0.99467919
93.73 0.99467976
93.74 0.99468032
93.75 0.99468089
93.76 0.99468145
93.77 0.99468202
93.78 0.99468259
93.79 0.99468315
93.8 0.99468372
93.81 0.99468428
93.82 0.99468485
93.83 0.99468541
93.84 0.99468598
93.85 0.99468654
93.86 0.99468711
93.87 0.99468767
93.88 0.99468823
93.89 0.9946888
93.9 0.99468936
93.91 0.99468993
93.92 0.99469049
93.93 0.99469105
93.94 0.99469162
93.95 0.99469218
93.96 0.99469275
93.97 0.99469331
93.98 0.99469387
93.99 0.99469443
94 0.994695
94.01 0.99469556
94.02 0.99469612
94.03 0.99469669
94.04 0.99469725
94.05 0.99469781
94.06 0.99469837
94.07 0.99469893
94.08 0.9946995
94.09 0.99470006
94.1 0.99470062
94.11 0.99470118
94.12 0.99470174
94.13 0.9947023
94.14 0.99470287
94.15 0.99470343
94.16 0.99470399
94.17 0.99470455
94.18 0.99470511
94.19 0.99470567
94.2 0.99470623
94.21 0.99470679
94.22 0.99470735
94.23 0.99470791
94.24 0.99470847
94.25 0.99470903
94.26 0.99470959
94.27 0.99471015
94.28 0.99471071
94.29 0.99471127
94.3 0.99471183
94.31 0.99471239
94.32 0.99471295
94.33 0.99471351
94.34 0.99471407
94.35 0.99471462
94.36 0.99471518
94.37 0.99471574
94.38 0.9947163
94.39 0.99471686
94.4 0.99471742
94.41 0.99471797
94.42 0.99471853
94.43 0.99471909
94.44 0.99471965
94.45 0.99472021
94.46 0.99472076
94.47 0.99472132
94.48 0.99472188
94.49 0.99472243
94.5 0.99472299
94.51 0.99472355
94.52 0.99472411
94.53 0.99472466
94.54 0.99472522
94.55 0.99472578
94.56 0.99472633
94.57 0.99472689
94.58 0.99472744
94.59 0.994728
94.6 0.99472856
94.61 0.99472911
94.62 0.99472967
94.63 0.99473022
94.64 0.99473078
94.65 0.99473133
94.66 0.99473189
94.67 0.99473244
94.68 0.994733
94.69 0.99473355
94.7 0.99473411
94.71 0.99473466
94.72 0.99473522
94.73 0.99473577
94.74 0.99473632
94.75 0.99473688
94.76 0.99473743
94.77 0.99473799
94.78 0.99473854
94.79 0.99473909
94.8 0.99473965
94.81 0.9947402
94.82 0.99474075
94.83 0.99474131
94.84 0.99474186
94.85 0.99474241
94.86 0.99474297
94.87 0.99474352
94.88 0.99474407
94.89 0.99474462
94.9 0.99474518
94.91 0.99474573
94.92 0.99474628
94.93 0.99474683
94.94 0.99474738
94.95 0.99474794
94.96 0.99474849
94.97 0.99474904
94.98 0.99474959
94.99 0.99475014
95 0.99475069
95.01 0.99475124
95.02 0.99475179
95.03 0.99475235
95.04 0.9947529
95.05 0.99475345
95.06 0.994754
95.07 0.99475455
95.08 0.9947551
95.09 0.99475565
95.1 0.9947562
95.11 0.99475675
95.12 0.9947573
95.13 0.99475785
95.14 0.9947584
95.15 0.99475895
95.16 0.9947595
95.17 0.99476004
95.18 0.99476059
95.19 0.99476114
95.2 0.99476169
95.21 0.99476224
95.22 0.99476279
95.23 0.99476334
95.24 0.99476389
95.25 0.99476443
95.26 0.99476498
95.27 0.99476553
95.28 0.99476608
95.29 0.99476663
95.3 0.99476717
95.31 0.99476772
95.32 0.99476827
95.33 0.99476882
95.34 0.99476936
95.35 0.99476991
95.36 0.99477046
95.37 0.994771
95.38 0.99477155
95.39 0.9947721
95.4 0.99477264
95.41 0.99477319
95.42 0.99477374
95.43 0.99477428
95.44 0.99477483
95.45 0.99477538
95.46 0.99477592
95.47 0.99477647
95.48 0.99477701
95.49 0.99477756
95.5 0.9947781
95.51 0.99477865
95.52 0.99477919
95.53 0.99477974
95.54 0.99478028
95.55 0.99478083
95.56 0.99478137
95.57 0.99478192
95.58 0.99478246
95.59 0.99478301
95.6 0.99478355
95.61 0.9947841
95.62 0.99478464
95.63 0.99478518
95.64 0.99478573
95.65 0.99478627
95.66 0.99478681
95.67 0.99478736
95.68 0.9947879
95.69 0.99478844
95.7 0.99478899
95.71 0.99478953
95.72 0.99479007
95.73 0.99479062
95.74 0.99479116
95.75 0.9947917
95.76 0.99479224
95.77 0.99479279
95.78 0.99479333
95.79 0.99479387
95.8 0.99479441
95.81 0.99479496
95.82 0.9947955
95.83 0.99479604
95.84 0.99479658
95.85 0.99479712
95.86 0.99479766
95.87 0.9947982
95.88 0.99479875
95.89 0.99479929
95.9 0.99479983
95.91 0.99480037
95.92 0.99480091
95.93 0.99480145
95.94 0.99480199
95.95 0.99480253
95.96 0.99480307
95.97 0.99480361
95.98 0.99480415
95.99 0.99480469
96 0.99480523
96.01 0.99480577
96.02 0.99480631
96.03 0.99480685
96.04 0.99480739
96.05 0.99480793
96.06 0.99480847
96.07 0.99480901
96.08 0.99480954
96.09 0.99481008
96.1 0.99481062
96.11 0.99481116
96.12 0.9948117
96.13 0.99481224
96.14 0.99481277
96.15 0.99481331
96.16 0.99481385
96.17 0.99481439
96.18 0.99481493
96.19 0.99481546
96.2 0.994816
96.21 0.99481654
96.22 0.99481708
96.23 0.99481761
96.24 0.99481815
96.25 0.99481869
96.26 0.99481922
96.27 0.99481976
96.28 0.9948203
96.29 0.99482083
96.3 0.99482137
96.31 0.99482191
96.32 0.99482244
96.33 0.99482298
96.34 0.99482352
96.35 0.99482405
96.36 0.99482459
96.37 0.99482512
96.38 0.99482566
96.39 0.99482619
96.4 0.99482673
96.41 0.99482726
96.42 0.9948278
96.43 0.99482833
96.44 0.99482887
96.45 0.9948294
96.46 0.99482994
96.47 0.99483047
96.48 0.99483101
96.49 0.99483154
96.5 0.99483208
96.51 0.99483261
96.52 0.99483314
96.53 0.99483368
96.54 0.99483421
96.55 0.99483475
96.56 0.99483528
96.57 0.99483581
96.58 0.99483635
96.59 0.99483688
96.6 0.99483741
96.61 0.99483794
96.62 0.99483848
96.63 0.99483901
96.64 0.99483954
96.65 0.99484008
96.66 0.99484061
96.67 0.99484114
96.68 0.99484167
96.69 0.9948422
96.7 0.99484274
96.71 0.99484327
96.72 0.9948438
96.73 0.99484433
96.74 0.99484486
96.75 0.9948454
96.76 0.99484593
96.77 0.99484646
96.78 0.99484699
96.79 0.99484752
96.8 0.99484805
96.81 0.99484858
96.82 0.99484911
96.83 0.99484964
96.84 0.99485017
96.85 0.9948507
96.86 0.99485123
96.87 0.99485176
96.88 0.99485229
96.89 0.99485282
96.9 0.99485335
96.91 0.99485388
96.92 0.99485441
96.93 0.99485494
96.94 0.99485547
96.95 0.994856
96.96 0.99485653
96.97 0.99485706
96.98 0.99485759
96.99 0.99485812
97 0.99485865
97.01 0.99485917
97.02 0.9948597
97.03 0.99486023
97.04 0.99486076
97.05 0.99486129
97.06 0.99486182
97.07 0.99486234
97.08 0.99486287
97.09 0.9948634
97.1 0.99486393
97.11 0.99486445
97.12 0.99486498
97.13 0.99486551
97.14 0.99486604
97.15 0.99486656
97.16 0.99486709
97.17 0.99486762
97.18 0.99486814
97.19 0.99486867
97.2 0.9948692
97.21 0.99486972
97.22 0.99487025
97.23 0.99487078
97.24 0.9948713
97.25 0.99487183
97.26 0.99487235
97.27 0.99487288
97.28 0.99487341
97.29 0.99487393
97.3 0.99487446
97.31 0.99487498
97.32 0.99487551
97.33 0.99487603
97.34 0.99487656
97.35 0.99487708
97.36 0.99487761
97.37 0.99487813
97.38 0.99487866
97.39 0.99487918
97.4 0.99487971
97.41 0.99488023
97.42 0.99488075
97.43 0.99488128
97.44 0.9948818
97.45 0.99488233
97.46 0.99488285
97.47 0.99488337
97.48 0.9948839
97.49 0.99488442
97.5 0.99488494
97.51 0.99488547
97.52 0.99488599
97.53 0.99488651
97.54 0.99488704
97.55 0.99488756
97.56 0.99488808
97.57 0.9948886
97.58 0.99488913
97.59 0.99488965
97.6 0.99489017
97.61 0.99489069
97.62 0.99489122
97.63 0.99489174
97.64 0.99489226
97.65 0.99489278
97.66 0.9948933
97.67 0.99489382
97.68 0.99489435
97.69 0.99489487
97.7 0.99489539
97.71 0.99489591
97.72 0.99489643
97.73 0.99489695
97.74 0.99489747
97.75 0.99489799
97.76 0.99489851
97.77 0.99489903
97.78 0.99489955
97.79 0.99490007
97.8 0.99490059
97.81 0.99490111
97.82 0.99490163
97.83 0.99490215
97.84 0.99490267
97.85 0.99490319
97.86 0.99490371
97.87 0.99490423
97.88 0.99490475
97.89 0.99490527
97.9 0.99490579
97.91 0.99490631
97.92 0.99490683
97.93 0.99490735
97.94 0.99490786
97.95 0.99490838
97.96 0.9949089
97.97 0.99490942
97.98 0.99490994
97.99 0.99491046
98 0.99491097
98.01 0.99491149
98.02 0.99491201
98.03 0.99491253
98.04 0.99491305
98.05 0.99491356
98.06 0.99491408
98.07 0.9949146
98.08 0.99491511
98.09 0.99491563
98.1 0.99491615
98.11 0.99491667
98.12 0.99491718
98.13 0.9949177
98.14 0.99491822
98.15 0.99491873
98.16 0.99491925
98.17 0.99491976
98.18 0.99492028
98.19 0.9949208
98.2 0.99492131
98.21 0.99492183
98.22 0.99492234
98.23 0.99492286
98.24 0.99492338
98.25 0.99492389
98.26 0.99492441
98.27 0.99492492
98.28 0.99492544
98.29 0.99492595
98.3 0.99492647
98.31 0.99492698
98.32 0.9949275
98.33 0.99492801
98.34 0.99492852
98.35 0.99492904
98.36 0.99492955
98.37 0.99493007
98.38 0.99493058
98.39 0.9949311
98.4 0.99493161
98.41 0.99493212
98.42 0.99493264
98.43 0.99493315
98.44 0.99493366
98.45 0.99493418
98.46 0.99493469
98.47 0.9949352
98.48 0.99493572
98.49 0.99493623
98.5 0.99493674
98.51 0.99493725
98.52 0.99493777
98.53 0.99493828
98.54 0.99493879
98.55 0.9949393
98.56 0.99493982
98.57 0.99494033
98.58 0.99494084
98.59 0.99494135
98.6 0.99494186
98.61 0.99494238
98.62 0.99494289
98.63 0.9949434
98.64 0.99494391
98.65 0.99494442
98.66 0.99494493
98.67 0.99494544
98.68 0.99494595
98.69 0.99494646
98.7 0.99494698
98.71 0.99494749
98.72 0.994948
98.73 0.99494851
98.74 0.99494902
98.75 0.99494953
98.76 0.99495004
98.77 0.99495055
98.78 0.99495106
98.79 0.99495157
98.8 0.99495208
98.81 0.99495259
98.82 0.9949531
98.83 0.99495361
98.84 0.99495411
98.85 0.99495462
98.86 0.99495513
98.87 0.99495564
98.88 0.99495615
98.89 0.99495666
98.9 0.99495717
98.91 0.99495768
98.92 0.99495818
98.93 0.99495869
98.94 0.9949592
98.95 0.99495971
98.96 0.99496022
98.97 0.99496073
98.98 0.99496123
98.99 0.99496174
99 0.99496225
99.01 0.99496276
99.02 0.99496326
99.03 0.99496377
99.04 0.99496428
99.05 0.99496479
99.06 0.99496529
99.07 0.9949658
99.08 0.99496631
99.09 0.99496681
99.1 0.99496732
99.11 0.99496783
99.12 0.99496833
99.13 0.99496884
99.14 0.99496934
99.15 0.99496985
99.16 0.99497036
99.17 0.99497086
99.18 0.99497137
99.19 0.99497187
99.2 0.99497238
99.21 0.99497289
99.22 0.99497339
99.23 0.9949739
99.24 0.9949744
99.25 0.99497491
99.26 0.99497541
99.27 0.99497592
99.28 0.99497642
99.29 0.99497693
99.3 0.99497743
99.31 0.99497793
99.32 0.99497844
99.33 0.99497894
99.34 0.99497945
99.35 0.99497995
99.36 0.99498046
99.37 0.99498096
99.38 0.99498146
99.39 0.99498197
99.4 0.99498247
99.41 0.99498297
99.42 0.99498348
99.43 0.99498398
99.44 0.99498448
99.45 0.99498499
99.46 0.99498549
99.47 0.99498599
99.48 0.9949865
99.49 0.994987
99.5 0.9949875
99.51 0.994988
99.52 0.99498851
99.53 0.99498901
99.54 0.99498951
99.55 0.99499001
99.56 0.99499051
99.57 0.99499102
99.58 0.99499152
99.59 0.99499202
99.6 0.99499252
99.61 0.99499302
99.62 0.99499352
99.63 0.99499402
99.64 0.99499453
99.65 0.99499503
99.66 0.99499553
99.67 0.99499603
99.68 0.99499653
99.69 0.99499703
99.7 0.99499753
99.71 0.99499803
99.72 0.99499853
99.73 0.99499903
99.74 0.99499953
99.75 0.99500003
99.76 0.99500053
99.77 0.99500103
99.78 0.99500153
99.79 0.99500203
99.8 0.99500253
99.81 0.99500303
99.82 0.99500353
99.83 0.99500403
99.84 0.99500453
99.85 0.99500503
99.86 0.99500553
99.87 0.99500602
99.88 0.99500652
99.89 0.99500702
99.9 0.99500752
99.91 0.99500802
99.92 0.99500852
99.93 0.99500901
99.94 0.99500951
99.95 0.99501001
99.96 0.99501051
99.97 0.99501101
99.98 0.9950115
99.99 0.995012
100 0.9950125

